The Pristine survey -- XX: GTC follow-up observations of extremely metal-poor stars identified from Pristine and LAMOST

Ultra metal-poor stars ([Fe/H] < -4.0) are very rare, and finding them is a challenging task. Both narrow-band photometry and low-resolution spectroscopy have been useful tools for identifying candidates, and in this work we combine both approaches. We cross-matched metallicity-sensitive photometry from the Pristine survey with the low-resolution spectroscopic LAMOST database, and re-analysed all LAMOST spectra with [Fe/H]_Pristine < -2.5. We find that ~1/3rd of this sample (selected without [Fe/H]_Pristine quality cuts) also have spectroscopic [Fe/H] < -2.5. From this sample, containing many low signal-to-noise (S/N) spectra, we selected eleven stars potentially having [Fe/H] < -4.0 or [Fe/H] < -3.0 with very high carbon abundances, and we performed higher S/N medium-resolution spectroscopic follow-up with OSIRIS on the 10.4m Gran Telescopio Canarias (GTC). We confirm their extremely low metallicities, with a mean of [Fe/H] = -3.4 and the most metal-poor star having [Fe/H]= -3.8. Three of these are clearly carbon-enhanced metal-poor (CEMP) stars with +1.65 < [C/Fe] < +2.45. The two most carbon-rich stars are either among the most metal-poor CEMP-s stars or the most carbon-rich CEMP-no stars known, the third is likely a CEMP-no star. We derived orbital properties for the OSIRIS sample and find that only one of our targets can be confidently associated with known substructures/accretion events, and that three out of four inner halo stars have prograde orbits. Large spectroscopic surveys may contain many hidden extremely and ultra metal-poor stars, and adding additional information from e.g. photometry as in this work can uncover them more efficiently and confidently.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> table1.csv <==
specname_LAMOST,ra_GDR3,dec_GDR3,source_id_GDR3,teff_ferre,e_teff_ferre,logg_ferre,e_logg_ferre,feh_ferre,e_feh_ferre,cfe_ferre,e_cfe_ferre,snr_ferre,chi2_ferre
spec-56746-HD121251N314746M01_sp02-087,181.21581054914,30.33128453477,4014278062082321152,6231.898,325.376,4.967,1.37,-3.671,15.148,-0.405,90.392,5.553,-0.3379999999999999
spec-57308-EG000023N024031M01_sp03-076,358.80070481323,2.49324479564,2739551594198812160,6521.380999999999,161.29,4.749,0.4479999999999999,-3.205,0.841,0.068,6.897,24.148000000000003,-0.214
spec-56397-HD122233N482110M01_sp16-067,183.88954603163,50.27819587355,1547484692505957888,6104.494000000001,263.724,3.929,1.874,-3.209,0.4379999999999999,1.395,1.0759999999999998,9.245,-0.293
spec-57435-HD132140N160453M01_sp03-213,199.50407256617,16.50123854698,3744725502268299392,6126.826,86.554,4.933,0.3989999999999999,-3.09,0.833,-0.7809999999999999,1.616,23.234,-0.142
spec-57754-HD122624N271605M02_sp03-108,185.23912606034,27.6870215255,4009964020835772288,5674.59,57.287,4.28,0.332,-3.3760000000000003,0.077,0.302,0.299,34.311,-0.123
spec-57478-HD133738N421203M01_sp05-094,203.96500345666,40.72127993343,1500851724311071872,6442.826999999999,434.047,4.966,1.358,-3.208,10.074,-0.39,51.452,8.125,-0.253
spec-57660-EG235140N044152M01_sp13-211,359.68493376947,5.04683116976,2743465855593914880,5746.641,259.529,4.94,1.531,-4.226,0.917,1.137,1.337,8.13,-0.2189999999999999
spec-55950-B5595005_sp14-061,185.13303743155,27.58159150152,4009586480326579200,6303.14,184.104,4.925,0.65,-3.0460000000000003,1.3219999999999998,-0.115,10.791,16.815,-0.371
spec-57754-HD122624N271605M02_sp03-102,185.13303743155,27.58159150152,4009586480326579200,6326.714,18.609,4.838,0.07,-3.019,0.175,-0.851,0.2339999999999999,98.53,0.2
spec-57072-HD100510N522216M01_sp07-203,153.56525961207,50.4617799848,847884509109410816,5634.723000000001,197.775,4.992,1.516,-5.7170000000000005,2.88,0.487,86.515,7.171,-0.249
spec-57516-HD145704N052550M01_sp15-142,224.49487155569,6.68370463294,1160195461219569792,5365.246999999999,116.764,4.862,0.877,-3.139,0.649,-0.4579999999999999,1.325,10.88,-0.211
spec-56230-EG231518N122615V01_sp07-180,350.50985036031,11.12006596818,2810844306100668800,5796.68,187.162,4.871,1.196,-3.537,0.653,1.345,0.812,6.394,-0.336
spec-58046-GACII015N35M1_sp06-242,17.85169747904,34.87107030542,320959882373818752,6357.639,645.439,2.988,6.039,-4.659,2.611,3.85,2.694,6.652,-0.255
spec-57740-HD103011N505935B01_sp14-076,155.34647897794,51.74228917494,848065589226452352,6478.085999999999,307.045,4.992,1.092,-5.516,4.238,2.017,30.835,5.345,-0.313
spec-57871-HD132901N475049M02_sp13-068,205.35929253689,47.98525579909,1552235819687472000,6096.218000000001,188.085,4.8,0.74,-3.031,1.122,-0.36,6.841,15.515,-0.2769999999999999
spec-55975-B5597506_sp15-081,214.54870116155,30.42178160902,1285054184899146624,6288.066999999999,159.64600000000002,4.91,0.561,-3.117,1.411,-0.132,10.895,21.41,-0.281
spec-56246-EG223821N072650M_sp11-158,338.92298106278,9.67788068419,2717219619684753024,6118.437,437.329,4.953,1.896,-3.174,5.735,-0.659,16.885,7.528,-0.25
spec-57487-HD134851N094247M01_sp04-069,207.63634451275,10.04416976123,3726804871484648448,6282.380999999999,287.915,4.96,1.088,-3.332,12.231,-0.633,39.524,8.693999999999999,-0.354
spec-58080-HD081044N520834M02_sp06-126,126.07654436449,51.58784251705,1028388210600846848,5860.365,210.7,2.893,2.158,-3.043,0.551,0.0289999999999999,4.394,11.025,-0.28
spec-58077-HD090427N432630M02_sp04-209,136.30848370039,43.85019321521,1009393627539022336,6166.8330000000005,191.154,4.9510000000000005,0.86,-3.214,4.328,-0.235,27.204,9.469,-0.2
spec-56562-EG225232N033308M01_sp13-192,345.34366079038,4.57751640785,2662922741912670720,5942.14,365.64,1.904,4.4910000000000005,-3.172,0.6779999999999999,2.206,2.252,6.045,-0.289
spec-57064-HD121955N054017B02_sp15-083,184.4694603885,6.88012799688,3901361001048439424,6070.553000000001,63.44,4.914,0.325,-3.6010000000000004,1.151,-0.195,9.528,26.482,-0.23
spec-57660-EG221805N162320M01_sp13-112,336.37021992603,17.28614488512,2737497564743234432,4943.193,218.871,1.335,1.4269999999999998,-3.088,0.523,0.972,1.038,7.149,-0.288
spec-57487-HD134851N094247M01_sp06-189,209.20364616,9.03699677871,3723447993765533952,6237.717,307.83,4.963,1.265,-3.711,2.122,0.091,20.124,6.034,-0.244
spec-58159-HD130444N001742B02_sp09-090,196.4498662364,1.6155425347,3691197118699941376,6431.8,188.349,4.896,0.595,-3.484,1.3,0.013,13.565,15.351,-0.011
spec-57017-HD121955N054017B01_sp14-084,183.69756642668,6.65201889023,3901338628563156352,5244.415,289.608,4.986000000000001,3.178,-5.997000000000001,2.235,1.5719999999999998,9.418,5.062,0.477
spec-57869-HD153553N111556M01_sp01-157,233.8806064217,9.72592784204,1165124331328835584,6447.1990000000005,187.635,4.9430000000000005,0.608,-3.15,1.5659999999999998,-0.019,12.61,12.295,0.2239999999999999
spec-57016-HD084531N282643M01_sp11-135,131.10798914434,30.77913934261,706424336673459712,5429.426,232.765,4.592,1.278,-3.2230000000000003,0.245,0.257,0.431,8.787,-0.252
spec-58159-HD103905N534005B01_sp06-043,163.03222586838,53.66670933897,849554362330216448,6177.222,123.505,3.686,0.91,-3.221,0.2189999999999999,1.208,0.6970000000000001,16.919,-0.1969999999999999
spec-57165-HD164134N305232M01_sp13-123,252.46880712843,31.6115867531,1313193466297730176,5890.353,267.058,2.452,3.193,-3.215,0.424,1.886,1.7719999999999998,9.273,-0.204
spec-57862-HD121217N554221B02_sp02-163,179.77560163455,54.42013402203,840676974167025408,5813.301,39.524,4.248,0.193,-3.21,0.06,0.256,0.3279999999999999,42.999,-0.0969999999999999
spec-57327-EG022114N232535B01_sp12-136,36.00083256231,25.11432593544,102732529639590016,6501.488,171.364,4.14,1.048,-3.263,23.18,-0.774,43.029,13.492,-0.311
spec-56721-HD133552N081734B_sp11-131,204.00620652284,10.6290126966,3726159595598148864,6346.521,41.877,4.942,0.156,-3.1630000000000003,0.52,-0.064,4.037,47.576,0.013
spec-58074-GACII340N25M1_sp09-192,341.5463549891,26.05662542804,1877631166326865664,6390.066,67.038,3.932,0.3879999999999999,-3.11,1.019,-0.611,3.438,28.511,-0.235
spec-57662-EG221955N122706M01_sp01-025,335.30192864299,10.23121992185,2724162756441356544,6193.303000000001,296.139,3.3480000000000003,2.576,-3.1210000000000004,3.757,-0.282,23.293000000000003,8.164,-0.152
spec-55949-F5594904_sp06-052,155.4851111544,40.56842346727,804152228685767296,5819.517,180.592,4.975,1.106,-4.208,7.667999999999999,-0.191,75.711,8.196,-0.108
spec-56329-HD121325N101544M01_sp03-023,182.58639939651,9.89385696847,3906332576016498816,6308.052,34.001999999999995,4.968999999999999,0.138,-3.3,4.138999999999999,-0.932,2.378,43.12,0.084
spec-56232-EG222123N071107B01_sp07-125,336.41870193908,5.62709977111,2707718636629953152,5966.007,74.97,4.784,0.373,-3.2910000000000004,0.268,0.731,0.972,23.596,-0.3329999999999999
spec-58019-EG225624N130316M01_sp15-032,344.11611099892,14.43417994738,2816212259306084608,5356.393,121.627,4.72,1.002,-3.555,0.644,-0.346,2.491,13.345,-0.25
spec-57120-HD130444N001742V01_sp15-212,195.73431921485,1.69779430723,3691867477195410944,5699.255999999999,78.908,4.5360000000000005,0.49,-3.662,0.11,0.937,0.264,24.839,-0.235
spec-56394-HD132901N475049F01_sp13-059,205.35929253689,47.98525579909,1552235819687472000,6198.154,277.094,4.898,1.009,-3.023,0.6990000000000001,0.365,2.802,10.93,-0.1939999999999999
spec-58164-HD110640N560529M02_sp14-193,163.24825724278,56.21954030201,850886042709980672,6508.071999999999,157.404,4.962,0.462,-3.042,1.401,-0.095,11.504,16.597,-0.1989999999999999
spec-57155-HD133552N081734B02_sp12-157,205.62686941801,9.35857987959,3725392892396083072,6406.378000000001,251.633,4.0680000000000005,1.825,-3.214,10.003,-0.636,30.418000000000003,9.366,-0.256
spec-55863-B6301_sp01-138,340.43805723068,29.40774454952,1887491346088043008,6562.011,174.209,3.593,1.516,-3.661,3.198,0.103,35.818000000000005,24.809,-0.289
spec-57163-HD163226N274234M01_sp09-184,249.65378049123,28.16544423087,1310836117663790976,5811.034000000001,262.029,1.894,5.811,-5.492999999999999,2.88,4.095,3.449,10.587,0.145
spec-58019-EG225624N130316M01_sp03-073,342.99772182424,13.29380884738,2719943831541640704,6386.794,19.78,4.012,0.1159999999999999,-3.123,0.316,-0.816,0.501,105.366,0.249
spec-57325-EG214033N103644B01_sp13-175,326.6507121718,11.41721066932,1765882954871932416,5726.339,270.301,2.855,2.676,-3.129,0.81,-0.01,6.232,8.488,-0.157
spec-58199-HD115603N403851B01_sp09-162,179.76513422742,41.45052187662,4035213862986403712,6076.193,264.022,4.543,1.305,-3.0580000000000003,0.369,1.239,0.557,7.019,0.147
spec-56393-HD172143N395828M01_sp14-208,258.10480711077,40.54046419188,1341904364894890624,6133.087,272.68,3.806,2.12,-3.714,0.674,1.38,2.605,8.857999999999999,-0.276
spec-57360-EG000325N203955B01_sp16-112,359.96265142303,22.25071033047,2847971549595740160,5079.056,86.16799999999999,1.413,1.083,-3.157,0.588,-0.3289999999999999,3.274,14.712,-0.235
spec-58164-HD084033N331638B02_sp13-237,131.81804290751,33.70090946969,716174290392338176,4766.232,68.194,4.8,0.387,-3.0010000000000003,0.372,-0.872,0.272,12.544,-0.038
spec-57336-EG222106N010205M01_sp13-057,337.64174864345,1.31142390639,2702397069071006208,5915.641,118.313,3.385,1.088,-3.597,0.363,0.722,4.498,19.86,-0.139
spec-58136-HD133420N140639M02_sp08-059,204.92494512371,13.75598615841,3740739768321985408,6495.840999999999,-999.999,5.0,-999.999,-3.016,-999.999,0.282,-999.999,16.929000000000002,8.467
spec-56367-HD154254N040607M01_sp09-178,236.80930701197,4.8742481065,4426280805771199232,6104.898,171.7,4.861000000000001,0.738,-3.765,0.737,0.231,6.27,15.919,-0.254
spec-55920-F5592004_sp03-065,142.20030673585,12.79202534106,593316987112231040,5935.879,414.585,3.434,3.863,-4.176,1.346,1.442,5.487,6.582999999999999,-0.273
spec-56257-VB002N31V2_sp02-225,0.58278603344,29.48095970131,2861198846276841600,6252.773,248.026,3.985,1.351,-3.159,0.302,2.435,0.435,7.967,-0.3289999999999999
spec-56688-HD122946N143900M_sp09-082,187.9763364496,15.96586709795,3933729420779113600,6021.355,424.601,2.4530000000000003,4.64,-3.127,0.5870000000000001,2.234,1.99,6.641,-0.331
spec-56803-HD132442N042407M01_sp04-076,201.26953325134,3.96076967288,3716049689260062592,6356.405,282.2,4.909,0.93,-3.028,1.76,-0.923,1.307,13.198,-0.239
spec-57426-HD130210N105732M01_sp10-209,193.98363675383,10.28751229434,3735282930769074944,6438.196,227.576,4.791,0.701,-3.128,0.477,2.329,0.688,13.65,-0.148
spec-57126-HD140137N164527M01_sp05-128,210.56496496537,15.66766211657,1231496732991916544,6287.701,178.53599999999997,4.842,0.597,-3.119,1.819,-0.792,3.392,18.165,-0.173
spec-56395-HD130444N001742F01_sp04-195,195.78432006242,0.03519229981,3689248882879330048,6099.428000000001,240.381,2.553,2.616,-3.053,0.615,0.8340000000000001,7.83,11.574000000000002,-0.268
spec-56246-EG223821N072650M_sp13-010,341.73374220948,8.36111227431,2712855726753578880,6557.994000000001,735.3760000000001,4.841,1.904,-3.449,7.394,-0.124,67.865,6.924,-0.259
spec-57486-HD160846N445605M01_sp09-096,243.1759726342,46.21374309712,1386675000908567424,6389.371,330.80800000000005,4.698,1.169,-3.309,14.61,-0.259,92.257,3.721,-0.191
spec-56343-HD120534N515552M01_sp05-109,181.55102741106,51.12527996915,1548433296162733952,6448.865,482.218,3.908,4.013999999999999,-3.067,5.563,-0.53,23.421,6.145,-0.546
spec-56285-HD122600N020231M01_sp07-226,187.73002525088,0.09629253313,3696577407052271232,5956.424,104.023,4.135,0.615,-3.693,0.96,-0.037,8.901,20.744,-0.304
spec-56746-HD121251N314746M01_sp11-072,183.84459688843,33.4855135462,4016586173211547520,6272.54,145.127,4.732,0.518,-3.13,0.494,0.081,3.0980000000000003,17.439,-0.302
spec-55920-F5592004_sp12-112,145.44530450082,14.05946369043,617703197238478592,5517.363,91.499,4.231,0.612,-3.187,0.123,0.055,0.298,22.644,-0.2339999999999999
spec-56692-HD103827N055449B01_sp13-063,161.74511898637,6.00617102102,3865214521925817472,5775.36,53.481,4.63,0.3339999999999999,-3.1010000000000004,0.0819999999999999,0.4479999999999999,0.281,37.001,-0.128
spec-57329-EG231359N193802M01_sp11-064,348.82500975586,21.22169359368,2837719840618134144,5583.819,153.474,1.344,2.153,-3.645,0.367,2.218,1.5590000000000002,10.504,0.03
spec-57716-HD084033N331638M02_sp07-096,132.01132644184,31.65988141929,706943649758993408,6018.084,239.599,2.975,2.335,-3.366,0.969,0.288,10.806,11.695,-0.203
spec-57905-HD141757N395445B01_sp13-118,217.05384845278,40.53403883424,1490956875575236864,6185.468000000001,176.96200000000002,3.894,1.3119999999999998,-3.2,5.164,-0.473,22.748,13.039,-0.2289999999999999
spec-58099-HD082820N494114M02_sp06-049,130.0065897381,49.34743680283,1014990244803617408,5906.169,326.309,2.293,4.416,-3.544,1.383,0.581,19.934,9.087,-0.247
spec-57110-HD140336N073246B01_sp11-163,210.58232303046,9.82925581458,3723561552701139712,6203.205,106.54,4.91,0.441,-3.232,2.842,-0.226,17.983,18.949,-0.235
spec-57014-HD093959N532949M01_sp02-122,143.14962562137,51.57285790796,1018774768122570240,5389.852,107.466,1.262,1.055,-3.123,0.92,-0.654,2.73,15.547,-0.211
spec-57388-HD104520N453358B02_sp11-113,162.07937359649,47.51648769392,832148337349356416,6162.371,177.43,4.9830000000000005,0.812,-3.03,1.574,-0.953,0.664,8.013,-0.316
spec-56359-HD121906N401846F01_sp14-069,182.6755831912,40.4458614878,1536155668288539392,5404.257,186.518,3.445,1.3090000000000002,-3.283,0.237,0.349,0.602,11.72,-0.266
spec-57297-EG224242N000415B01_sp13-043,342.83403576407,0.57142693318,2654955925471255040,6400.099,103.438,4.197,0.568,-3.037,0.863,-0.033,7.387,19.411,-0.1689999999999999
spec-57076-HD083415N451147M01_sp04-142,128.50196095653,44.61710014043,917764593384101632,6062.74,192.659,2.949,1.859,-3.104,0.607,0.134,5.622000000000001,13.867,-0.242
spec-57694-EG215559N100549M01_sp13-130,330.83164136726,10.60349457821,2727283106016650880,5422.86,269.743,4.966,1.6880000000000002,-3.128,1.107,-0.0579999999999999,1.385,6.221,-0.181
spec-57066-HD105614N420029M01_sp16-182,162.26774785274,43.64474399113,781020050223618432,5564.366,198.308,1.192,1.37,-3.46,0.424,1.528,1.878,15.659,-0.23
spec-56964-GAC040N27M1_sp04-177,40.30897814142,27.42719859884,127012323361431552,5785.884,191.96400000000003,3.37,1.402,-3.097,1.547,-0.5670000000000001,5.6370000000000005,10.515999999999998,0.237
spec-57718-EG223221N023509B02_sp15-015,337.81294465177,3.60487930723,2704080524452367360,6248.797,149.889,3.828,1.209,-3.01,1.341,-0.4029999999999999,7.225,14.871,-0.098
spec-57482-HD122600N020231B02_sp07-226,187.73002525088,0.09629253313,3696577407052271232,6171.719,24.228,4.636,0.114,-3.613,0.216,-0.012,2.142,79.835,-0.119
spec-57421-HD121325N101544B02_sp03-228,182.02747929972,9.93812113548,3906014718372884352,5958.052,149.98,4.766,0.763,-3.007,0.939,-0.787,1.936,11.455,-0.264
spec-56721-HD130210N105732B_sp09-060,196.54540372808,12.12094446971,3737065891952673792,5750.965999999999,2010.207,1.046,2.276,-3.96,3.151,2.754,4.348,5.509,-0.419
spec-57662-EG221955N122706M01_sp03-123,333.77892182502,13.12590660455,2734045888505852032,5937.276999999999,120.201,4.671,0.633,-3.643,0.396,0.984,0.539,16.928,-0.0279999999999999
spec-57749-M31025N35M1_sp05-142,25.59558866705,34.25505811052,317736462173617536,4773.857,127.068,1.744,1.499,-3.043,0.6609999999999999,0.474,0.6890000000000001,4.571000000000001,-0.042
spec-57396-HD123302N101744M01_sp01-118,188.77145729945,8.24433960681,3902585371670217216,5878.014,101.502,4.927,0.5920000000000001,-3.477,0.364,0.8170000000000001,1.4340000000000002,14.245,-0.2239999999999999
spec-56225-EG220007N064302B01_sp06-126,332.18988892591,6.22808686612,2720419816996811264,6098.44,239.738,4.987,1.164,-3.4410000000000003,0.6970000000000001,1.251,0.937,6.532,-0.3939999999999999
spec-56251-GAC121N33M1_sp11-205,120.96303071984,35.20997860583,905758716682338048,6150.624,260.461,3.466,2.122,-3.228,1.744,0.043,14.657,9.723,-0.259
spec-55950-F5595003_sp04-134,141.65901872024,16.34022722329,631157848012933120,6229.079000000001,136.993,4.2010000000000005,0.773,-3.295,6.752000000000001,-0.192,46.04,16.399,-0.284
spec-57043-HD094642N450651M01_sp16-041,144.51540279081,47.01462626111,824595998135675904,5555.174,191.71,1.331,2.682,-3.982,0.407,2.256,1.991,9.745,-0.215
spec-58097-HD100003N421859B02_sp16-053,148.61660355173,44.26812125243,820280758594400384,6015.48,120.292,1.265,0.8759999999999999,-3.0210000000000004,0.157,1.401,1.716,18.472,-0.221
spec-57398-HD121513N165426M01_sp10-223,182.29426114568,16.55241800388,3925600009760831616,6307.991,114.056,3.871,0.7,-3.2430000000000003,0.888,0.1,7.827000000000001,18.892,-0.296
spec-57461-HD131318N132328M01_sp08-186,198.88503659428,12.18535926557,3736550805114696192,6353.374,220.973,3.855,1.493,-3.741,0.659,1.585,4.748,10.694,-0.262
spec-57064-HD121955N054017B02_sp10-154,183.66633738717,4.89656890363,3894267707940217856,6357.866,26.212,4.887,0.096,-3.249,2.14,-0.674,5.715,70.043,-0.049
spec-57486-HD160846N445605M01_sp01-145,242.29647050137,43.29177667191,1384995389522732032,6340.684,154.025,4.953,0.586,-3.364,5.307,-0.536,22.477,14.678,-0.242
spec-56656-HD120800N003716M01_sp15-203,181.61069173184,2.12288896841,3891794150375886336,5951.505,89.867,4.971,0.495,-3.204,1.98,-0.736,4.33,18.996,-0.251
spec-58166-HD152043N085449B01_sp13-244,231.76590639407,9.66193451275,1165638426030471296,5968.779,201.715,4.27,1.376,-3.179,0.509,0.6579999999999999,5.407,12.455,0.165
spec-57045-HD143249N140339B01_sp09-078,218.6977174675,15.59316411772,1234300899959554304,6395.653,72.24,4.845,0.247,-3.178,1.6780000000000002,-0.97,0.428,30.627,-0.225
spec-57326-EG015109N203051B01_sp09-152,28.44164687281,21.10984475989,97285136718700288,6358.021,72.893,4.734,0.256,-3.141,1.152,-0.878,1.204,26.38,-0.211
spec-57718-EG223221N023509B02_sp10-148,335.89465287841,2.65415610088,2703727512500300416,6462.125,194.13,4.709,0.56,-3.188,0.655,0.526,6.376,17.169,-0.161
spec-58193-K2QSOM01_sp01-119,134.92838636637,16.35749602754,610743013757177216,6394.721,237.745,4.888999999999999,0.8140000000000001,-3.305,17.375,-0.541,67.91,8.99,-0.237
spec-56246-EG223821N072650B_sp15-106,339.75064229871,8.21775806706,2715981221699284992,4932.587,218.894,2.417,1.426,-3.167,0.275,0.054,0.372,8.683,-0.246
spec-57329-EG231359N193802M01_sp12-149,348.98028969108,21.15357137148,2837706371600734976,4958.051,212.489,4.998,1.366,-3.796,0.795,-0.284,1.517,9.579,0.447
spec-58135-K2QSOB01_sp04-140,134.32314683898,17.6970361519,612209899708339200,6341.068,19.886,4.921,0.075,-3.1710000000000003,0.4539999999999999,-0.848,0.58,94.773,0.187
spec-57694-EG215559N100549M01_sp16-045,327.67636201551,12.16627076444,1766399794056333440,6250.401999999999,213.71,3.977,1.345,-3.337,8.501,-0.1169999999999999,66.54899999999999,10.415,-0.258
spec-57901-HD160449N093841M01_sp16-117,240.56812861313,11.43761534173,4457496593719658496,6181.924,3090.743,1.002,0.103,-4.886,1.002,4.997,12.76,7.92,0.706
spec-56561-M31023N33B1_sp03-128,23.0297676825,33.51622305697,316991405606939776,6132.38,96.571,4.892,0.47,-3.382,0.361,0.401,2.355,16.226,-0.134
spec-57790-HD142400N081438B01_sp08-116,216.93762300959,7.42261033585,1172447564101525248,6296.828,413.729,3.406,3.953,-3.4730000000000003,2.58,0.618,43.198,7.251,-0.228
spec-57840-HD092029N522703M02_sp08-227,141.0266313062,51.98720274871,1019408189899831936,4751.292,309.991,4.996,3.113,-5.999,0.472,1.222,25.51,10.717,0.754
spec-57888-HD154717N140655B01_sp07-124,237.85882308291,12.56596756203,1189989172615076224,6372.898,36.209,4.485,0.159,-3.696,0.092,1.694,0.5329999999999999,52.548,-0.1689999999999999
spec-58227-HD134619N383013M02_sp16-191,204.58033618614,40.14157674167,1500014480565991680,5836.908,180.194,4.853,0.998,-3.113,1.661,-0.777,3.287,10.509,-0.2189999999999999
spec-57482-HD122600N020231B02_sp10-116,184.42977584597,1.54242146565,3700849009725697920,5047.915,293.353,2.707,1.96,-3.0610000000000004,0.467,-0.18,2.086,6.045,-0.272
spec-57478-HD133738N421203M01_sp08-082,205.80763421757,41.97344382516,1500630756833673088,6169.299,120.418,4.7860000000000005,0.478,-3.253,4.232,-0.429,19.723,20.739,-0.335
spec-57041-HD122624N271605M01_sp10-091,184.02885783858,26.46304309979,4009408801823555072,6066.357,368.096,4.924,1.6840000000000002,-3.443,1.027,1.712,1.769,5.4670000000000005,-0.299
spec-57326-EG015109N203051B01_sp08-079,29.14542319484,20.31681781783,93976396992907776,6154.165,103.249,4.957,0.4579999999999999,-3.011,0.733,-0.477,3.503,16.755,-0.352
spec-55919-F5591906_sp03-218,164.78224966404,50.49464925277,833119064380715648,6426.99,280.418,4.883,0.897,-5.647,6.846,1.398,122.704,11.050999999999998,-0.126
spec-57740-HD103011N505935B01_sp04-130,157.46537153655,50.47871356542,847295415691979392,6074.125,125.605,4.989,0.6990000000000001,-3.109,0.528,0.0409999999999999,2.403,8.167,-0.309
spec-57478-HD133738N421203M01_sp16-197,202.83009151469,43.73917522725,1549823353737580288,5583.073,223.436,3.862,1.471,-3.102,1.993,-0.977,0.384,8.789,-0.291
spec-56721-HD161644N290900B_sp15-168,243.49589716325,30.63450837892,1318904849384235392,6190.842,224.126,4.98,1.008,-3.471,0.589,1.523,1.084,7.702000000000001,-0.228
spec-57516-HD145704N052550M01_sp16-208,222.38390767263,7.06116652697,1161172381596335744,6337.823,186.607,4.933,0.6859999999999999,-3.187,4.274,-0.951,1.754,13.034,-0.276
spec-57460-HD131249N423736M01_sp03-127,197.17116938866,42.97110200775,1529124909905991168,5700.24,96.082,3.067,0.7829999999999999,-3.244,0.144,0.208,1.007,23.273000000000003,-0.25
spec-57870-HD104559N565515M02_sp03-050,159.79475429313,56.39417367261,853706736711658112,5920.932,48.207,3.814,0.2769999999999999,-3.013,0.067,0.377,0.45,38.721,0.361
spec-58200-K2QSOB01_sp04-140,134.32314683898,17.6970361519,612209899708339200,6148.885,14.265,3.872,0.084,-3.134,0.046,0.35,0.479,127.467,1.213
spec-57754-HD122624N271605M02_sp13-227,188.27230082328,27.90613505764,4010536488436604032,6344.491999999999,249.943,3.42,2.562,-3.693,3.09,0.6709999999999999,49.945,13.521,-0.15
spec-57869-HD165712N321400M02_sp15-138,254.25543673996,33.31012473498,1313857506897137152,6276.694,106.826,3.891,0.7559999999999999,-3.113,1.3969999999999998,-0.305,8.401,21.857,0.157
spec-57898-HD161644N290900M02_sp12-124,245.99712117655,30.62797021915,1318369490300720000,6275.621999999999,85.235,3.821,0.6579999999999999,-3.52,0.44,0.5670000000000001,7.005,29.546,-0.179
spec-57134-HD124433N430735M01_sp12-016,193.02057559457,44.64071372919,1530406012751855872,5985.619000000001,403.833,2.835,4.84,-5.216,136.784,-0.216,3008.871,10.534,-0.151
spec-57468-HD145957N144959B01_sp12-128,225.79997787975,16.48838916203,1187546023414287360,5710.48,54.446000000000005,3.053,0.421,-3.08,0.123,-0.039,0.941,46.694,-0.147
spec-57816-HD102103N415057B01_sp15-238,154.58070019981,42.54232448507,805659899647298816,5432.13,57.468,3.595,0.363,-3.075,0.064,0.133,0.123,36.817,-0.148
spec-57400-HD130851N051226B02_sp04-058,197.36251804558,5.52697879443,3729045019051500928,6210.784000000001,149.204,3.544,1.187,-3.123,0.251,0.88,2.503,16.426,-0.272
spec-57749-HD091915N465637M01_sp12-059,141.05828117205,48.83168624079,1017891890349180672,6056.275,357.63800000000003,3.034,3.771,-4.453,1.099,2.589,3.522,9.765,-0.24
spec-57400-HD021125N313135B01_sp06-062,35.21366683651,31.45976534806,324822711535688064,6074.4580000000005,166.752,4.176,0.852,-3.154,0.2289999999999999,1.614,0.5579999999999999,12.284,-0.21
spec-57900-HD154528N083911M01_sp04-210,236.64153700956,9.2116574807,4431470118400820352,6062.848000000001,173.53900000000002,3.684,1.314,-3.444,0.66,0.129,6.773,13.05,-0.1639999999999999
spec-56729-HD113127N570805B_sp08-095,175.13824840856,57.07035230623,844976545668066688,5879.414000000001,1941.561,1.063,2.5810000000000004,-3.45,2.934,-0.7170000000000001,13.168,7.322999999999999,-0.193
spec-57811-HD133738N334417M02_sp13-232,206.28358836531,34.17427123758,1470621098782259456,5883.571,33.284,4.813,0.1669999999999999,-3.143,0.262,-0.252,1.582,63.092,-0.078
spec-56658-M31027N26B1_sp05-191,26.18094046653,25.65721045294,292327470010003712,6315.728,68.92,4.57,0.324,-3.074,0.8290000000000001,-0.705,2.128,30.102,-0.206
spec-55939-B5593906_sp01-118,182.67464968209,29.05876313967,4013154532997350784,5071.095,252.841,3.3710000000000004,1.661,-3.281,0.284,0.121,0.362,7.417000000000001,-0.35
spec-57137-HD145433N463537M01_sp12-095,225.03018147654,47.99555439282,1587516845720252032,6315.44,149.43200000000002,4.5280000000000005,0.872,-3.127,2.381,-0.947,1.081,15.167,-0.223
spec-57717-M31007N33B2_sp04-100,7.41222426098,33.32599929616,2863061517758241280,5694.475,1222.052,1.068,2.2030000000000003,-3.324,2.892,1.423,5.249,8.375,0.066
spec-57071-HD144325N263140M01_sp10-079,218.60980363328,25.8106404668,1279336346477502592,6396.995,84.569,4.888,0.288,-3.769,76.999,-0.945,41.785,26.61,-0.174
spec-58072-EG224702N171358M01_sp13-061,343.96718051445,17.06538021119,2829165979455422848,6185.754,526.975,4.76,1.793,-5.7620000000000005,9.647,1.833,41.97,7.212999999999999,-0.236
spec-56220-EG223221N023509M01_sp04-216,338.17500225366,3.1872589968,2703997099007566464,5245.566,164.97,4.982,1.24,-3.46,1.0759999999999998,-0.861,1.494,9.589,0.57
spec-58080-HD081044N520834M02_sp12-091,124.75903373846,53.45121517691,1031791061649482880,5856.866,80.378,3.502,0.616,-3.282,1.654,-0.123,12.064,26.768,-0.226
spec-56656-HD120800N003716M01_sp16-010,180.20619227448,1.92706591028,3891599429442149376,5251.338000000001,159.249,1.171,1.368,-3.13,1.181,-0.871,1.491,13.251,-0.151
spec-57159-HD123751N041718M01_sp06-222,191.29697610544,3.22257578324,3703760860114186752,5857.906999999999,209.73,4.924,1.127,-3.6,3.115,-0.759,7.952999999999999,10.468,-0.236
spec-57400-GAC118N39B2_sp15-142,119.32337079361,40.48208212949,922129959487769728,6095.9490000000005,102.684,3.1830000000000003,0.932,-3.222,0.396,0.352,4.226,24.861,-0.129
spec-57841-HD140231N313939M02_sp15-107,210.49917769152,32.41326838859,1457629578629111808,5919.909000000001,277.832,2.418,3.397,-3.232,0.449,0.937,3.26,9.668,-0.337
spec-57740-HD103011N505935B01_sp15-155,156.1963232209,52.13335692012,848472442888379264,5468.667,987.661,1.041,1.347,-4.088,2.735,-0.7190000000000001,14.607,11.417,-0.407
spec-57070-HD143840N300053M01_sp16-119,218.89249344403,31.75160709058,1286177232947934848,5463.406999999999,195.958,4.136,1.164,-3.068,0.452,-0.168,2.636,10.579,-0.306
spec-57016-M31025N30M1_sp16-070,24.2579026659,31.79626162854,315850520558450176,6258.571,632.86,4.979,2.16,-3.2110000000000003,1.4280000000000002,1.547,1.739,7.297000000000001,0.21
spec-56366-GAC117N27M1_sp05-033,117.0598331291,26.22412816069,874084879064055424,6344.751,302.476,3.987,2.3480000000000003,-3.425,2.154,0.183,24.117,8.852,-0.45
spec-57367-EG003007N294505M01_sp11-136,7.4711866414,32.04160059488,2862648994739368704,5645.729,87.686,4.918,0.613,-3.929,0.286,1.628,0.491,16.406,-0.1989999999999999
spec-58164-HD110640N560529M02_sp06-073,170.68075338283,55.82928650728,844081543202766720,6409.728,181.535,4.941,0.595,-3.072,0.5329999999999999,0.622,4.298,14.363,-0.18
spec-58253-HD163334N102208B01_sp13-232,249.95837103812,10.87855723564,4447085249400895360,5737.414000000001,293.91900000000004,3.605,2.218,-3.125,0.3939999999999999,1.367,0.7120000000000001,7.997999999999999,-0.0969999999999999
spec-57478-HD154254N040607B02_sp11-035,236.33044640039,6.31228447047,4429727602925044864,5593.42,293.10400000000004,4.186,1.905,-3.317,10.67,-0.956,4.03,6.37,-0.237
spec-57133-HD110033N033702M01_sp14-124,162.90111961131,4.40410079415,3810029105614199296,6172.91,339.642,4.979,1.449,-3.644,8.056000000000001,-0.4029999999999999,49.169,7.44,0.185
spec-56394-HD132901N475049F01_sp10-095,198.85299845085,46.94062057566,1551337278170238976,6345.915,107.853,3.912,0.696,-3.16,2.114,-0.457,9.755,21.175,-0.19
spec-57754-HD090143N355133M01_sp14-067,133.40549440085,36.18189001432,717083620868404736,6364.803000000001,93.539,4.4830000000000005,0.465,-3.075,1.222,-0.888,1.204,21.954,-0.226
spec-56656-HD120800N003716M01_sp13-173,183.57761386207,1.35875115001,3699394184043374848,6084.46,338.957,4.954,1.37,-3.037,1.848,-0.271,12.831,10.337,-0.11
spec-57867-HD104231N181311M02_sp04-048,160.44986315259,18.68761698847,3986137436358374784,6294.6,227.592,4.968,0.897,-3.014,1.944,-0.631,6.56,8.471,-0.281
spec-57460-HD131249N423736M01_sp03-191,196.99733754056,42.49641663432,1529017290908770688,5904.151,103.53,4.497,0.534,-3.114,0.989,-0.708,2.4090000000000003,17.707,-0.228
spec-57841-HD081449N430205M02_sp03-091,121.80505629806,42.81310312361,922071513573225088,6402.767,212.747,4.757,0.703,-3.0610000000000004,1.628,-0.242,11.153,13.015999999999998,-0.187
spec-57473-HD155907N503821V01_sp02-185,237.10999519331,49.4219156962,1403225330966482048,5628.126,62.012,2.499,0.687,-3.151,0.0819999999999999,0.195,0.644,31.377,-0.291
spec-56404-HD114750N494922M01_sp08-188,177.84965741011,48.60968818867,786852821978233088,6318.649,103.358,4.751,0.366,-3.2,0.349,0.736,2.952,22.906,-0.261
spec-57703-GAC118N39B2_sp15-142,119.32337079361,40.48208212949,922129959487769728,6333.611999999999,61.396,4.834,0.223,-3.1460000000000004,0.85,-0.884,0.85,43.675,-0.196
spec-57478-HD154254N040607B02_sp10-096,233.40832923007,3.34119998833,4427171513268265088,5769.829000000001,191.733,4.984,1.366,-4.212,0.794,1.594,1.675,5.265,-0.281
spec-57698-KP010142N094445B01_sp15-132,15.64597871398,10.87920473139,2583190938965264256,5973.469,79.116,4.938,0.444,-3.711,0.305,0.563,1.935,21.769,-0.176
spec-56309-HD140336N073246M01_sp13-009,213.10765523598,7.98894339646,3674663006438511616,6248.311,144.395,4.617,0.7959999999999999,-3.479,0.331,1.254,0.895,15.907,-0.28
spec-57486-HD160846N445605M01_sp09-179,243.82542382256,45.69269188048,1386590991348141056,5697.709,484.235,1.142,2.014,-3.842,0.8440000000000001,1.473,5.454,11.636,-0.26
spec-57691-EG000313N173308M01_sp04-044,0.71406741405,18.12554847427,2773829036697754368,6353.685,121.063,3.613,0.936,-3.044,1.092,-0.218,7.617000000000001,20.137,-0.196
spec-57869-HD165712N321400M02_sp09-095,254.86541031723,33.54008627155,1313846305622494208,5527.8640000000005,164.12599999999998,1.3030000000000002,1.884,-3.273,7.6,-0.0969999999999999,57.55,9.902,-0.225
spec-56389-HD134427N004207F01_sp04-113,206.44767279515,0.40735904822,3662484540771380736,6082.866,59.43600000000001,4.968,0.285,-3.074,0.1969999999999999,0.5589999999999999,0.607,34.16,-0.159
spec-56680-HD095348N144420B01_sp09-185,149.7205143443,15.31149133861,616578740440973696,5548.252,158.51,3.247,1.083,-3.196,0.182,0.49,0.828,13.012,-0.261
spec-57717-M31007N33B2_sp01-194,7.48870556651,31.48604335837,2859591532074842880,6163.743,180.456,4.962,0.775,-3.2960000000000003,0.669,0.307,4.0360000000000005,10.393,0.316
spec-58019-EG225624N130316M01_sp09-013,344.79920093618,13.31811899191,2815123566700334976,6386.475,73.514,3.832,0.504,-3.128,1.196,-0.552,4.629,30.007,-0.179
spec-56737-HD143707N334041B01_sp07-217,221.11314603737,31.76718818655,1286376107118447616,5738.689,65.51,3.947,0.319,-3.022,0.063,2.005,0.092,25.83,-0.226
spec-58081-GAC113N27M1_sp06-098,115.14405374464,26.70862826124,869141436129011840,6202.491,179.144,4.777,0.643,-3.559,2.149,-0.407,13.784,16.897000000000002,-0.237
spec-57300-EG222123N071107M01_sp03-207,334.53598726387,7.73202903668,2722506926289852416,6323.978,140.343,4.057,0.914,-3.015,1.107,-0.069,9.173,16.175,-0.203
spec-56973-HD224534N302633B01_sp05-240,340.43805723068,29.40774454952,1887491346088043008,6418.861,26.193,3.904,0.171,-3.698,0.523,0.155,5.91,86.40100000000001,0.011
spec-57871-HD163226N274234M02_sp10-145,245.59081584704,27.36908374941,1305259772645267456,6175.752,164.65900000000002,4.961,0.7070000000000001,-4.21,0.6709999999999999,1.104,2.677,12.206,0.19
spec-58137-K2QSOB01_sp04-140,134.32314683898,17.6970361519,612209899708339200,6343.071,12.803,4.944,0.049,-3.1260000000000003,0.052,0.179,0.377,138.554,0.3779999999999999
spec-57024-HD110713N101244B_sp14-200,164.73928262298,10.57241056097,3868010197742194944,5858.318,554.317,1.199,3.187,-3.111,1.754,0.836,22.82,6.497000000000001,-0.297
spec-58072-EG224702N171358M01_sp14-150,340.06435528309,18.36772807202,2833110305621125632,6692.901,250.337,4.932,0.66,-3.261,13.209,-0.075,100.208,11.862,-0.26
spec-56807-HD144344N402733M01_sp11-045,222.01536515576,42.66556031227,1490211887727848064,5759.23,748.783,1.078,1.513,-3.045,0.8909999999999999,-0.174,15.202,13.504,-0.109
spec-57041-HD122624N271605B01_sp01-231,185.97772306953,25.12165589872,4008245454097612544,6380.236999999999,244.581,4.73,0.799,-3.218,8.208,-0.866,9.104,10.788,-0.316
spec-57541-HD141728N151548M01_sp08-096,215.84721869784,15.31239633835,1229208301401590912,5739.252,194.739,4.515,1.116,-3.176,0.26,2.031,0.342,10.198,-0.301
spec-57478-HD133738N421203M01_sp15-093,203.64680427508,43.35879614814,1501747791927981568,6296.891,263.123,4.954,1.027,-4.644,4.063,0.551,94.505,9.734,-0.2739999999999999
spec-57155-HD133552N081734B02_sp16-242,202.93464494451,10.55729494927,3738152553037770880,6122.147,110.275,4.906000000000001,0.477,-3.037,0.902,-0.987,0.111,20.785,-0.073
spec-57426-HD130210N105732M01_sp06-044,197.29355063114,10.63980985522,3735950433110816384,6006.691999999999,199.271,3.917,1.236,-3.099,0.285,1.5759999999999998,0.662,11.196,-0.18
spec-57072-HD100510N522216M01_sp09-064,152.33271922653,53.37258643457,851598835482253312,6203.138000000001,136.817,4.94,0.5529999999999999,-3.073,1.236,-0.191,8.833,15.603,-0.25
spec-57694-EG215559N100549M01_sp03-225,328.15402381152,10.68263439207,2726727543406935808,6164.329000000001,154.941,3.155,1.4280000000000002,-3.28,0.6409999999999999,0.625,8.307,17.563,0.29
spec-57660-EG221805N162320M01_sp11-113,334.991031111,18.34461223226,1776912568326904960,6126.667,68.115,4.924,0.311,-3.077,0.222,0.3229999999999999,0.7979999999999999,27.682,-0.2019999999999999
spec-57660-EG235140N044152M01_sp15-176,357.84016767066,5.68571929256,2744542517995635712,6156.773,135.145,3.977,0.96,-3.065,0.292,0.6759999999999999,2.983,17.244,-0.285
spec-57104-HD154528N083911B01_sp09-162,237.04297205056,9.44720986225,4455497647220778112,5907.142,191.723,4.83,1.102,-3.268,6.454,-0.6409999999999999,18.924,6.593999999999999,-0.281
spec-57723-HD085234N322826M02_sp02-121,132.11067992637,30.41939643692,706524082993520128,6401.166,250.104,4.968999999999999,0.852,-3.069,0.608,1.406,1.011,9.439,-0.109
spec-57312-HD212205N194816B01_sp04-063,320.60064782408,19.9813691217,1790214116403272704,5572.508000000001,59.458,4.002,0.385,-3.3160000000000003,1.369,-0.8540000000000001,1.721,33.923,-0.132
spec-57746-EG013837N212353M01_sp06-077,26.40716545017,20.86419331386,96468573241042048,6128.81,76.545,4.069,0.4379999999999999,-3.5210000000000004,0.519,-0.001,5.441,25.776,-0.262
spec-57017-HD121955N054017B01_sp10-154,183.66633738717,4.89656890363,3894267707940217856,6404.473000000001,85.741,4.953,0.291,-3.2910000000000004,0.462,0.108,3.703,26.858,-0.317
spec-57790-HD142400N081438B01_sp03-187,215.23277301791,7.88574182657,3673778479398720000,6156.366999999999,112.75,4.76,0.481,-3.591,1.942,-0.626,7.622000000000001,18.877,-0.153
spec-56679-HD115505N462836B01_sp16-174,177.56507766974,48.03733993931,786756236753780352,5922.797,86.824,4.659,0.455,-3.174,0.3329999999999999,0.723,0.799,17.972,-0.352
spec-58072-EG224702N171358M01_sp04-150,341.32940110115,16.79271840995,2829708176126696960,4897.367,311.442,2.767,2.127,-4.676,2.017,-0.772,7.478,9.377,-0.067
spec-57785-HD094551N184100B02_sp01-157,146.44205972152,17.11794659249,620191976167723392,5383.731,25.055,3.615,0.147,-3.213,0.026,0.0969999999999999,0.0559999999999999,75.363,-0.011
spec-57038-HD123130N330054B01_sp14-071,185.97664263622,33.37106110148,4016689806477810176,6056.262,340.785,4.945,1.538,-3.74,1.109,0.8440000000000001,5.997000000000001,7.72,-0.311
spec-58200-HD121325N101544M02_sp09-001,184.40157562342,10.5041414215,3905724030690664064,6094.516,847.528,1.098,1.618,-3.026,1.274,0.7290000000000001,24.399,10.694,-0.069
spec-55919-B5591906_sp02-033,182.89552988975,28.7024508167,4012942533411833984,5310.670999999999,50.098,4.934,0.537,-3.801,0.35,-0.208,1.764,20.367,-0.005
spec-57083-HD130444N001742B01_sp15-029,196.4498662364,1.6155425347,3691197118699941376,6474.946999999999,111.264,4.917,0.35,-3.16,0.782,-0.015,6.267,27.517,-0.134
spec-57279-EG220007N064302M01_sp04-149,329.88540812392,6.4065655888,2697368723224649216,6220.232,103.524,3.613,0.815,-3.029,0.682,-0.04,5.812,22.682,-0.179
spec-58077-EG233510N123943M01_sp03-227,352.404979535,12.12684918494,2764426734811256064,6189.805,117.704,4.7330000000000005,0.4679999999999999,-3.432,1.777,-0.218,13.832,19.198,-0.044
spec-57727-EG001201N232818B01_sp06-054,5.60703694197,23.34218602648,2801098505614017024,6400.464,180.479,4.194,1.026,-3.049,0.737,0.301,7.699,11.848,-0.243
spec-57478-HD154254N040607B02_sp09-080,236.22288166645,5.6046010384,4429403693671567488,6385.036,91.962,4.946000000000001,0.324,-3.111,0.317,0.285,2.375,23.165,-0.237
spec-57457-HD125136N030324M01_sp03-240,191.67529959714,2.52894218168,3702903515921733632,6465.045,223.768,4.184,1.5519999999999998,-3.244,15.569,-0.5,63.968,10.872,-0.157
spec-57043-HD094642N450651M01_sp10-037,144.08184972665,44.08943525254,815064263114874112,5893.4130000000005,191.519,2.699,2.077,-3.1210000000000004,0.437,0.4429999999999999,4.562,12.316,-0.287
spec-57165-HD124702N090350B01_sp09-075,192.52123951524,10.36564666135,3735143670749419392,5821.592,127.261,2.027,2.3040000000000003,-3.869,1.068,0.753,19.461,19.377,-0.181
spec-58159-HD103905N534005B01_sp16-119,158.40843331008,55.34614510413,853546654690633472,5938.275,332.875,2.859,3.38,-3.035,0.419,1.514,1.971,7.937,-0.258
spec-57106-HD125855N172433M01_sp06-054,197.20673903865,17.34680411296,3937871384160445440,5834.11,386.009,2.655,4.254,-3.027,0.7879999999999999,0.172,6.492999999999999,5.712999999999999,-0.292
spec-57793-HD124433N430735B02_sp04-140,190.87885785155,42.52201971446,1540285330883421824,6123.069,65.626,4.985,0.322,-3.04,0.5760000000000001,-0.8079999999999999,0.988,21.696,-0.267
spec-57394-HD131614N190306B02_sp01-172,198.96119332397,17.45183125818,3936988579402649600,6048.026,53.778,3.959,0.267,-3.503,0.087,2.891,0.114,35.879,-0.099
spec-58131-HD105331N491352M02_sp02-035,161.18396944599,47.9600303291,832394864175242112,5587.51,118.064,4.392,0.579,-3.237,0.1159999999999999,0.475,0.341,9.98,0.037
spec-56246-EG223821N072650B_sp15-142,339.78564292352,8.64465982938,2716068156132632448,4954.284000000001,50.973,4.408,0.28,-4.345,0.042,0.191,0.0819999999999999,54.728,0.0969999999999999
spec-57457-HD125136N030324M01_sp12-139,193.3478862031,4.80449831552,3705582957039469440,5863.797,330.995,2.185,4.832,-3.532,0.631,1.765,4.3660000000000005,8.033999999999999,0.065
spec-57162-HD170537N293723M01_sp12-161,258.06242191701,30.75562116303,1333347411356099200,5487.179,309.205,3.498,2.134,-3.229,8.607000000000001,-0.918,5.766,6.642,-0.3229999999999999
spec-57360-EG000325N203955B01_sp01-027,0.46738494116,18.44203242787,2773919716342515328,6279.076,178.06400000000002,4.953,0.6729999999999999,-3.404,4.5760000000000005,-0.466,23.414,10.895,-0.18
spec-57072-HD100510N522216M01_sp15-116,151.75689644187,53.14501266568,851567155802595456,6010.986,400.472,4.824,1.778,-3.234,14.852,-0.853,18.109,6.684,-0.183
spec-57039-HD094116N555159M01_sp01-091,145.58117827859,53.84915480173,1020592089044518912,6250.36,155.666,4.994,0.63,-5.186,11.502,0.043,318.788,10.402,-0.188
spec-58099-HD105355N474016B01_sp01-184,164.05431230584,45.31244689312,782746244824405760,6191.26,191.199,4.575,0.8540000000000001,-3.08,2.006,-0.4639999999999999,9.237,9.952,-0.261
spec-56256-VB006N25V2_sp10-154,5.36088970794,24.20292358479,2801199355741745152,5565.158,222.131,4.04,1.258,-3.383,0.267,0.792,1.034,8.174,-0.284
spec-56306-HD083217N291909F01_sp14-149,126.24721438978,30.42826539985,708825223391675648,5985.531,65.458,2.61,0.482,-3.388,0.11,2.9560000000000004,0.1939999999999999,30.011,-0.208
spec-56362-HD141351N461930F01_sp08-201,214.55951645143,44.87221260067,1504904386732281600,6075.43,977.269,2.9610000000000003,11.29,-4.53,3.5860000000000003,2.75,6.917000000000001,4.287,-0.5379999999999999
spec-57136-HD145035N124702M01_sp10-039,220.81117978718,11.70736366351,1178374167998408832,6361.103,166.94400000000002,4.73,0.556,-3.315,0.407,1.356,0.743,19.298,-0.2689999999999999
spec-55917-B5591705_sp06-203,184.87692888247,26.37892526363,4008618600856174080,5464.712,105.698,3.4210000000000003,0.685,-3.092,0.3379999999999999,-0.149,2.234,20.893,-0.19
spec-57327-EG005558N271233B01_sp04-091,14.15600693114,26.65072188767,2805660864689727744,5439.276999999999,64.442,3.731,0.356,-3.177,0.079,-0.047,0.391,30.693,-0.166
spec-56394-HD132901N475049F01_sp11-174,201.14802918416,50.09412144931,1553624021836862976,5892.4980000000005,310.101,3.159,2.678,-3.247,0.417,1.319,1.211,7.947999999999999,-0.298
spec-57461-HD131318N132328M01_sp09-118,198.70927979589,14.39869526382,3743835615108668672,4858.69,136.999,2.725,0.735,-3.221,0.19,0.047,0.184,15.835,-0.042
spec-56218-EG213945N020821B02_sp08-131,326.23474448008,1.56320948454,2693602453517688192,6258.16,370.946,3.132,4.296,-3.779,0.7709999999999999,1.852,3.482,11.435,-0.406
spec-56726-HD124814N133310B_sp06-185,193.81643393389,12.84000864622,3929491525008892928,6069.897,133.719,4.982,0.6579999999999999,-3.155,2.15,-0.7829999999999999,3.978,12.808,-0.148
spec-57014-HD093959N532949M01_sp12-095,146.77247154302,54.83487665572,1021793786533794048,5833.792,149.46200000000002,3.678,1.114,-3.45,0.314,0.12,2.312,16.225,-0.235
spec-57045-HD143249N140339B01_sp12-065,218.96349664981,15.91342437811,1234335637655092352,5831.802,142.858,4.93,0.8270000000000001,-4.256,0.527,0.5579999999999999,4.482,18.449,-0.309
spec-57872-HD162301N323735M02_sp12-185,247.54568945637,34.46039707004,1326176503894432640,6274.988,243.045,4.962,0.909,-4.1080000000000005,0.853,0.87,11.21,12.09,0.196
spec-57524-HD155304N411742B02_sp15-076,237.32012575695,42.40671473401,1384229274732017408,6372.994000000001,96.159,4.948,0.368,-3.222,3.914,-0.85,4.856,20.876,-0.032
spec-57304-EG230517N011825M01_sp12-111,347.94730932038,2.92932658215,2658718140728573440,5953.301,191.346,3.161,1.7180000000000002,-3.337,0.512,0.606,6.121,12.661,-0.28
spec-57747-HD131814N494055B01_sp14-052,197.19179553069,49.69159147425,1556359228809832960,6369.674,286.085,3.79,2.069,-3.141,4.946000000000001,-0.188,34.626,8.469,-0.1989999999999999
spec-57512-HD140207N433332B02_sp10-083,207.79351352405,42.7138223671,1502057338810580224,5916.797,73.467,4.214,0.376,-3.0410000000000004,0.304,-0.07,2.306,25.155,-0.258
spec-56257-GAC117N31B1_sp02-183,116.19998023016,30.46038201397,879168986470372224,6348.441999999999,85.848,4.905,0.317,-3.027,0.913,-0.62,3.0860000000000003,18.258,-0.282
spec-57329-EG223850N043148M01_sp13-068,341.77668663104,4.69745403401,2705113751850045312,6288.398,486.915,3.2310000000000003,5.311,-4.091,1.4409999999999998,2.0540000000000003,3.717,7.387,-0.228
spec-57136-HD145035N124702M01_sp05-116,222.84162154273,12.08973952789,1181457232962539904,5934.634,124.373,3.237,1.096,-3.09,0.26,0.467,2.371,18.404,-0.287
spec-57519-HD155427N020832B02_sp13-198,240.93307782931,2.93867844579,4412872467629931136,6275.274,216.665,4.9510000000000005,0.713,-3.156,0.6709999999999999,0.031,4.273,18.45,-0.139
spec-57887-HD134804N132012B01_sp12-250,207.98110341342,15.50597852247,1243124274614095744,6333.991,63.182,4.309,0.389,-3.114,0.934,-0.637,2.923,32.327,-0.045
spec-57394-HD104509N022916M01_sp03-213,160.4424695824,2.93620004987,3857387472308729344,6335.768,120.681,3.87,0.8170000000000001,-3.4360000000000004,2.119,-0.091,19.537,19.919,-0.156
spec-56589-HD220750N214210B01_sp10-046,329.98194046207,20.54555265143,1780768658684968064,5655.096,87.135,3.4330000000000003,0.528,-3.0810000000000004,0.087,2.278,0.148,24.665,0.054
spec-58174-HD150403N104406B01_sp13-052,228.18597550404,10.94929954006,1168362225569432832,5748.351,116.482,1.341,1.885,-3.415,0.305,2.343,1.469,13.725,0.196
spec-57155-HD133552N081734B02_sp02-175,201.87095470138,7.18104731168,3719046580000212224,6237.5740000000005,82.03299999999999,4.792,0.301,-3.2110000000000003,0.284,0.6409999999999999,2.138,26.488000000000003,-0.193
spec-56653-HD081205N465629B01_sp09-152,123.97602194799,47.49644829413,931227322991970560,6092.012,122.028,3.906,0.747,-4.622,0.299,3.819,0.324,18.711,-0.306
spec-57102-HD145035N124702B02_sp07-092,224.28100927507,11.20219235102,1180358241025751936,5401.556,148.15,3.386,0.961,-3.104,0.8059999999999999,-0.735,1.753,14.212,-0.133
spec-55921-F5592105_sp15-086,162.48825816898,3.03238806704,3809576725299045248,5784.978,327.043,2.341,4.08,-3.301,0.527,1.376,2.55,8.152000000000001,-0.342
spec-57512-HD140207N433332B02_sp06-085,212.59260031434,43.03094021808,1504507978430712448,6354.826,122.686,4.789,0.406,-3.048,0.304,2.009,0.249,18.947,-0.23
spec-57039-HD094116N555159M01_sp02-165,142.07386761737,54.35823695537,1023070761914832384,6390.418000000001,275.399,3.837,1.714,-3.29,7.568,-0.024,61.876000000000005,8.141,-0.22
spec-57104-HD154528N083911B01_sp12-017,237.82457836085,10.1426498841,4455662642686690560,5457.590999999999,44.236,3.674,0.29,-3.219,0.186,-0.332,0.974,49.536,-0.168
spec-57724-EG232823N195308M01_sp01-080,351.97462550862,17.84161428669,2823826136811974784,5545.147,250.946,4.56,1.4480000000000002,-3.107,0.299,0.32,0.6609999999999999,6.502999999999999,-0.295
spec-56393-HD133420N140639M01_sp07-239,204.67147084244,12.07073524211,3738750584284078464,6184.944,154.125,4.6930000000000005,0.563,-3.04,1.033,-0.119,8.353,18.428,-0.275
spec-57356-EG231359N193802B01_sp08-089,349.92209504938,19.45894216006,2825213548687177600,4949.853,473.457,1.011,0.171,-3.002,1.74,0.863,1.717,0.63,-0.314
spec-57041-HD122624N271605M01_sp01-231,185.97772306953,25.12165589872,4008245454097612544,6289.271,211.216,4.906000000000001,0.8009999999999999,-3.3160000000000003,0.753,0.688,6.723,11.027,-0.182
spec-57840-HD160349N174809M01_sp13-022,243.38785000224,18.68468195318,1201364685553985920,6392.061,213.923,3.918,1.865,-3.083,3.095,-0.594,11.218,11.165,-0.228
spec-57397-HD094225N484633M01_sp12-099,147.07299975802,50.0619687091,827547911978096512,5410.374,120.092,3.444,0.7759999999999999,-3.016,0.294,-0.21,1.715,16.714000000000002,-0.252
spec-56287-HD121955N054017M01_sp10-154,183.68498171955,4.86191826676,3894267325687326592,6349.231,78.124,4.742,0.266,-3.629,2.013,-0.456,11.289,31.884,-0.261
spec-58019-EG225624N130316M01_sp03-189,343.36370970797,12.87080570781,2719726364462010112,5943.078,84.415,3.136,0.752,-3.128,0.165,0.57,1.747,26.465,-0.153
spec-56403-HD163229N165051M01_sp03-022,247.73389079968,16.26898007459,4465794809835582592,6224.073,281.28,4.981,1.162,-4.588,3.775,0.516,91.229,7.053999999999999,-0.173
spec-57898-HD161644N290900M02_sp07-033,244.6610483966,27.42942982073,1317307877464514048,5645.821,84.646,2.9330000000000003,0.732,-3.043,0.111,0.7859999999999999,0.765,25.238000000000003,-0.1119999999999999
spec-57460-HD100305N461149B01_sp15-165,149.78295765737,47.48691951462,823084994281572736,6315.366999999999,157.594,4.926,0.603,-3.161,2.67,-0.784,4.918,15.007,-0.203
spec-57662-EG221955N122706M01_sp06-135,337.45657075339,12.12111732194,2730871838954857472,6041.639,372.94,4.971,1.753,-3.258,1.207,0.996,1.157,5.976,-0.183
spec-57102-HD133738N421203B01_sp06-113,207.1984335153,41.134637878,1500313788247598592,6347.733,150.159,4.743,0.507,-3.294,9.397,-0.573,33.819,19.381,-0.187
spec-57659-EG012217N184057M01_sp05-032,20.23096345533,17.58749170389,2785523992126322176,6000.167,127.522,4.1160000000000005,0.931,-5.996,0.265,4.884,0.47,16.986,0.918
spec-56780-HD161945N195000B01_sp01-119,245.1242800049,17.92593307576,1200373785058530048,5544.323,103.287,3.708,0.5660000000000001,-3.24,0.947,-0.537,3.5610000000000004,17.397000000000002,-0.256
spec-57898-HD143707N334041M02_sp04-216,219.30765974941,34.29066515721,1287796092022481920,6440.948,40.976000000000006,4.573,0.175,-3.1460000000000004,0.5920000000000001,-0.0559999999999999,4.743,46.49,-0.126
spec-57746-EG013837N212353M01_sp04-207,24.79817653441,21.48136002457,96782896127594752,6397.331999999999,254.407,4.974,0.9,-4.189,3.037,0.782,60.565,8.451,-0.17
spec-57478-HD154254N040607B02_sp12-149,236.16224603627,5.64828150391,4429415994457913344,5747.861999999999,299.561,2.352,3.661,-3.127,2.967,-0.2239999999999999,19.359,7.721,-0.246
spec-57328-EG225829N094931M01_sp09-175,345.30031797965,10.49626849425,2715403535713467648,6331.424,107.201,4.622,0.483,-3.037,1.115,-0.888,1.098,18.116,-0.217
spec-57478-HD133738N421203M01_sp13-247,206.29565729298,42.8196479747,1500794652785646976,6453.427,253.455,4.715,0.7070000000000001,-3.882,13.686,-0.385,95.875,16.783,-0.1939999999999999
spec-57491-HD124702N090350M01_sp09-075,192.52123951524,10.36564666135,3735143670749419392,5060.519,114.591,1.604,2.3480000000000003,-4.017,1.126,-0.166,13.048,11.198,0.2019999999999999
spec-57537-HD144344N402733B01_sp10-232,218.96873727051,40.47866003581,1488225997929941248,6353.710999999999,111.781,4.392,0.502,-3.8,22.835,-0.161,192.007,16.649,0.012
spec-58070-EG004228N273834M01_sp09-186,11.83189194057,28.50829226975,2809856734204655616,6208.384,143.118,3.844,0.907,-3.942,1.3430000000000002,0.523,24.681,14.376,-0.245
spec-57394-HD104509N022916M01_sp15-091,160.78123453555,3.45879517631,3857548172805173504,6173.043000000001,110.268,4.921,0.47,-3.063,0.908,-0.899,0.84,20.796,-0.236
spec-57802-HD101916N544331B01_sp07-213,156.91743528117,52.81016615397,848597821573620608,5882.04,116.757,4.424,0.674,-3.214,0.208,0.698,1.149,16.224,-0.183
spec-57887-HD134804N132012B01_sp09-176,208.13808828417,13.94179881104,3728946204739555328,5171.638,32.485,2.351,0.313,-3.134,0.037,0.245,0.103,52.892,-0.093
spec-57326-EG220255N140221B01_sp11-105,330.98383910224,16.18658880781,1775582262336625024,5846.081999999999,9.628,4.9510000000000005,0.059,-3.155,0.133,-0.61,0.426,126.847,0.5329999999999999
spec-55951-F5595104_sp03-013,156.0150502016,45.61908888525,833240289834605440,5768.058000000001,178.727,3.949,0.967,-3.0460000000000003,1.234,-0.904,1.005,11.497,-0.352
spec-57898-HD161644N290900M02_sp15-168,243.49589716325,30.63450837892,1318904849384235392,6148.765,309.593,4.244,1.966,-3.0780000000000003,2.878,-0.389,15.425999999999998,8.133,-0.131
spec-57720-EG232804N083753M01_sp09-097,352.77448222076,10.01544750917,2761717954772848256,5398.712,65.994,3.53,0.385,-3.139,0.072,-0.023,0.288,28.158,0.472
spec-58200-HD134427N004207M02_sp03-192,205.46590896704,0.492437212,3663168505723359744,4833.94,90.797,3.624,0.426,-3.282,0.122,-0.3379999999999999,0.184,25.98,0.222
spec-57865-HD170956N262719M02_sp03-004,256.83500258756,25.89614894273,4573037776691804672,6763.544,400.716,3.771,3.049,-3.284,44.483,-0.779,82.235,10.03,0.263
spec-57425-HD133420N140639B02_sp03-066,202.4155988756,14.21913965606,3740226163248782080,5899.933000000001,121.274,1.797,3.056,-4.714,0.759,3.393,2.015,15.044,-0.094
spec-56752-HD150254N020528B01_sp03-212,224.84441438806,2.30438386817,1154232947101691136,5903.899,23.16,4.708,0.127,-3.517,0.074,1.42,0.103,65.72,0.0579999999999999
spec-57516-HD145704N052550M01_sp09-103,224.71743112679,6.64396873353,1160196565026767616,6294.019,48.508,4.92,0.185,-3.3110000000000004,3.1910000000000003,-0.5479999999999999,12.371,37.589,-0.1639999999999999
spec-57426-HD130210N105732M01_sp06-183,197.35783072267,10.35600360544,3735800624651555712,6155.861,179.05200000000002,4.898,0.775,-3.029,1.538,-0.8140000000000001,2.6180000000000003,10.879,-0.157
spec-56657-GAC117N27M1_sp05-033,117.0598331291,26.22412816069,874084879064055424,6323.804,56.327,4.267,0.288,-3.343,2.768,-0.564,10.758,38.111,-0.2019999999999999
spec-57874-HD172143N395828B02_sp14-208,258.10480711077,40.54046419188,1341904364894890624,6430.848000000001,147.314,3.924,0.978,-3.432,2.567,-0.042,24.701,15.874,-0.034
spec-57814-HD165204N145827B01_sp08-063,254.29355084582,14.41545783563,4545584861131450880,6337.346,109.261,4.293,0.556,-3.1860000000000004,0.4539999999999999,0.643,5.401,18.361,-0.077
spec-57076-HD083415N451147M01_sp02-247,126.81309631868,43.83715760978,916187270938187008,6395.222,127.742,4.906000000000001,0.445,-3.227,5.875,-0.728,13.184,15.762,-0.195
spec-56957-EG214710N042410M01_sp16-179,325.54196140283,5.82485016736,2700218004528236416,6341.539000000001,313.86,4.793,1.034,-3.312,0.932,0.83,7.321000000000001,10.412,-0.207
spec-57327-EG224429N141726M01_sp12-091,342.30912074487,15.71904850869,2828624749151384064,6325.576,160.876,4.188,1.022,-3.064,0.573,0.134,5.171,14.064,-0.278
spec-56285-HD122600N020231B01_sp07-226,187.73002525088,0.09629253313,3696577407052271232,6100.892,158.68,4.938,0.711,-4.225,12.47,-0.191,124.918,17.141,-0.259
spec-56389-HD134427N004207M01_sp04-113,206.44767279515,0.40735904822,3662484540771380736,6049.923000000001,87.633,4.923,0.428,-3.258,0.31,0.508,1.179,24.782,-0.271
spec-57435-HD132140N160453M01_sp15-035,200.58656121463,17.58739293506,3746382839953367680,6339.066,249.397,4.816,0.88,-3.402,0.907,0.262,8.226,12.003,-0.261
spec-58130-K2QSOB01_sp04-140,134.32314683898,17.6970361519,612209899708339200,6320.917,20.853,4.947,0.08,-3.154,0.422,-0.848,0.5429999999999999,86.874,0.109
spec-57104-HD154528N083911B01_sp03-066,235.14487603821,8.74630687785,1164779810528312576,5942.107,13.099,4.732,0.067,-3.013,0.053,-0.031,0.231,114.551,0.239
spec-57401-HD133236N142339B01_sp03-190,202.4155988756,14.21913965606,3740226163248782080,6037.745,30.287,4.007,0.1689999999999999,-3.307,0.043,1.141,0.106,65.553,-0.01
spec-57721-HD085527N262435M02_sp04-198,133.48505911719,26.08749865378,692433223009034368,6350.376,277.975,4.98,1.101,-3.46,4.609,-0.698,14.393,7.342,-0.111
spec-56309-HD140336N073246M01_sp16-132,210.009714265,9.43203269236,3723564954315150080,6154.621999999999,288.709,4.277,1.707,-5.827000000000001,7.41,2.6910000000000003,12.26,8.603,-0.295
spec-58196-K2QSOB01_sp04-140,134.32314683898,17.6970361519,612209899708339200,6130.67,15.759,3.85,0.096,-3.123,0.211,-0.14,1.546,116.628,1.105
spec-57329-EG231359N193802M01_sp13-082,350.53445196542,19.85706295885,2825341092036210048,6159.375,388.457,3.013,3.966,-3.858,0.964,1.392,8.484,8.083,-0.245
spec-57457-HD155907N503821B02_sp03-063,237.590608441,50.84504857701,1404160499965407488,5849.914000000001,74.395,4.025,0.422,-3.005,0.092,0.289,0.4429999999999999,26.899,-0.136
spec-55863-B6302_sp10-182,355.13268317108,27.9819596608,2865368434887899008,5335.552,161.85399999999998,3.302,1.193,-3.17,0.731,-0.537,2.6630000000000003,13.07,-0.276
spec-57391-HD085306N522324M01_sp11-061,134.04659879491,54.26737159081,1029810909928184320,6311.036999999999,195.765,2.658,1.579,-3.079,0.281,2.774,0.949,13.137,-0.2689999999999999
spec-57300-EG222123N071107M01_sp06-086,336.97279976218,6.8711672206,2710192774015272192,6310.991999999999,438.389,4.946000000000001,1.4509999999999998,-5.421,5.566,3.608,9.855,7.244,-0.255
spec-56737-HD102653N171310B01_sp04-074,157.31307081868,17.49107274534,3890626773968983296,5860.994000000001,38.688,4.97,0.239,-4.638,0.28,0.3829999999999999,4.194,39.046,-0.078
spec-57126-HD140137N164527M01_sp07-088,212.07321584577,15.2683015125,1230568539019801472,5766.004,234.352,2.67,2.602,-3.326,0.344,1.162,1.095,10.405,-0.118
spec-56659-HD104509N022916B01_sp03-046,160.27642199418,2.19618888383,3807786686009235840,5182.968,38.79,2.908,0.252,-3.182,0.092,-0.506,0.344,54.768,-0.123
spec-57468-HD145957N144959B01_sp01-062,224.56845241525,12.99574186392,1181926522564111744,6163.391,63.181,4.289,0.281,-3.044,0.57,-0.37,3.112,29.068,-0.162
spec-57329-EG223850N043148M01_sp11-228,339.75213799026,6.49414705243,2706611737658470912,5901.45,119.917,4.916,0.637,-3.417,0.423,0.023,1.7380000000000002,16.781,-0.201
spec-56722-HD123302N101744B01_sp13-178,190.61392583711,11.21115927886,3927554769637335296,5423.965,107.587,4.341,0.732,-3.31,0.147,-0.009,0.456,19.562,-0.177
spec-56654-HD120800N003716B01_sp10-138,179.74452107227,0.47482219175,3891184402458595712,6347.436,148.94,4.696000000000001,0.532,-3.014,1.186,-0.8740000000000001,1.354,12.545,-0.218
spec-57076-HD083415N451147M01_sp12-065,129.82941920975,46.95100677964,918429110723301504,5593.241,370.353,4.876,2.4330000000000003,-3.535,1.374,1.001,0.794,5.204,-0.353
spec-57279-EG220007N064302M01_sp02-115,329.02976739719,4.53311788034,2695959664713705600,5948.188,408.61,3.111,3.879,-5.972,1.3090000000000002,4.848,2.7030000000000003,7.037000000000001,-0.285
spec-56309-HD140336N073246M01_sp07-200,212.42841294434,6.16330585725,3673815351693006080,6103.713000000001,442.546,4.898,2.036,-4.213,1.514,2.117,1.726,5.613,-0.281
spec-57163-HD163226N274234M01_sp02-018,247.00758635367,25.89587736607,1304128169021872000,5652.734,242.321,3.693,1.487,-3.013,0.283,1.405,0.416,8.137,-0.196
spec-57309-EG000015N080026M01_sp14-105,357.73773218915,8.62573075996,2758719586564849280,6042.441,307.257,4.975,1.419,-4.114,11.662,-0.466,80.325,8.666,-0.08
spec-57391-HD085306N522324M01_sp12-116,136.17199472549,53.9020354568,1023735146111891328,5608.229,444.047,3.293,3.604,-5.118,2.8110000000000004,1.646,9.198,6.331,-0.304
spec-57793-HD124433N430735B02_sp06-123,194.02979904801,42.16252346332,1528419779354519424,6364.726,63.846,4.977,0.239,-3.572,0.171,1.131,0.585,27.55,-0.212
spec-57396-HD123302N101744M01_sp11-182,188.22591599779,12.3300723223,3931665220845294208,5867.358,294.181,2.318,3.978,-3.463,2.847,-0.485,14.933,9.281,-0.29
spec-56309-HD140336N073246M01_sp11-141,210.83438050255,9.94364326375,3723935764611572096,5593.124,102.13,1.364,1.403,-3.4360000000000004,0.485,0.432,6.629,15.775,-0.28
spec-57487-HD134851N094247M01_sp02-167,205.28843949688,8.57630851213,3724906083622980864,6122.227,115.964,4.975,0.541,-3.484,0.384,0.825,2.821,15.229,-0.24
spec-57083-HD130444N001742B01_sp06-034,197.81893117634,0.21042961302,3687718706290945920,6354.918000000001,191.637,3.389,1.839,-3.646,0.409,1.723,3.8,18.808,-0.186
spec-57477-HD122233N482110B02_sp10-137,182.2001607667,48.31688250015,1546111849163915008,6314.284000000001,25.833,4.957,0.1,-3.016,0.265,-0.968,0.075,60.347,-0.038
spec-57717-HD084531N282643M02_sp13-217,133.49918064934,28.91910975965,705396185925462144,5579.557,102.122,3.979,0.6940000000000001,-3.08,0.147,0.281,0.363,18.67,-0.211
spec-57300-EG001751N201337V01_sp15-149,4.35028419943,21.29736302019,2800167047466855936,5111.228,172.433,4.852,2.057,-4.3580000000000005,1.4680000000000002,-0.599,6.537999999999999,8.771,-0.301
spec-56749-HD123204S014620M01_sp11-012,187.73002525088,0.09629253313,3696577407052271232,6177.268,71.22800000000001,4.609,0.346,-3.58,1.402,-0.544,6.725,28.766,-0.034
spec-57752-HD111027N474752M01_sp10-055,164.87051697931,47.11950582074,831505363568703360,6377.606,91.186,4.48,0.429,-3.569,1.828,-0.411,11.504,22.402,-0.281
spec-57304-EG230517N011825M01_sp12-089,347.44374912648,2.91132929384,2658726112187870848,5412.396,135.808,3.724,0.911,-3.272,0.492,-0.315,2.595,14.49,-0.26
spec-57307-EG221011N061152M01_sp14-102,330.23354905569,7.06974955047,2721620754276837376,4871.208,611.905,3.318,4.964,-5.075,1.004,1.143,0.998,6.386,-0.263
spec-56568-EG233013N050046M01_sp16-228,351.5456878847,7.12948528549,2661627104898669568,6361.01,322.38,3.812,2.172,-3.117,4.68,-0.446,22.474,7.178,-0.243
spec-57068-HD124214N455237M01_sp07-180,193.02057559457,44.64071372919,1530406012751855872,5816.318,187.929,1.955,3.148,-3.562,2.482,-0.441,14.438,11.249,-0.2689999999999999
spec-57816-HD140655N282616M02_sp06-220,213.73885599281,27.38936154901,1260446667993005568,6100.729,232.63,4.705,0.976,-3.398,0.727,0.211,3.945,11.773,-0.176
spec-57486-HD160846N445605M01_sp15-085,240.91272551696,46.01527904144,1398526121348515712,5939.013000000001,153.659,2.904,1.513,-3.008,0.888,-0.308,5.361000000000001,16.601,-0.245
spec-57727-EG001201N232818B01_sp13-223,5.15106005809,23.79361967391,2801174135693760256,6406.456,36.957,4.913,0.118,-3.265,0.17,0.158,1.339,80.039,0.071
spec-57486-HD160846N445605M01_sp04-060,242.58926574156,45.21318979951,1386190837835580288,6297.611999999999,258.35200000000003,4.959,1.027,-4.016,6.306,-0.8759999999999999,11.136,8.076,-0.322
spec-57102-HD145035N124702B02_sp07-126,224.59287836552,11.47061612145,1180463244386260864,5444.411,28.459,3.1060000000000003,0.1969999999999999,-3.202,0.032,0.283,0.105,75.544,-0.072
spec-57900-HD154528N083911M01_sp07-117,237.50171358798,7.25129697653,4430186064914882944,5863.774,175.69400000000002,2.128,2.857,-3.674,0.357,1.796,2.256,14.663,0.203
spec-57133-HD130210N105732B02_sp16-032,193.96664644185,12.79034836212,3929501901649916544,5880.307,204.289,4.86,1.062,-3.607,0.6809999999999999,0.291,2.827,9.616,-0.129
spec-57076-HD083415N451147M01_sp12-046,130.34503648065,46.98770141963,1014450595048390144,5559.365,304.73,2.091,4.039,-3.179,4.702,-0.512,18.949,6.351,-0.299
spec-57724-EG232823N195308M01_sp13-209,353.87831805389,20.12311598889,2826100510973234432,6356.241,235.678,4.95,0.769,-3.797,27.718000000000004,-0.4039999999999999,165.332,14.661,-0.22
spec-56743-HD140355N124333B01_sp02-211,209.45982029848,10.74332846674,3723913220328249344,5820.491,181.125,2.912,1.801,-3.0660000000000003,0.417,0.034,3.268,12.807,-0.104
spec-57102-HD133738N421203B01_sp08-082,205.80763421757,41.97344382516,1500630756833673088,6103.840999999999,111.871,3.743,0.809,-3.313,0.238,0.875,1.884,19.274,-0.288
spec-56782-HD162506N240323B01_sp14-004,244.17185744668,25.14745362633,1303317141757241472,6523.539000000001,296.309,4.357,2.08,-5.42,2.7030000000000003,4.361000000000001,3.557,8.972000000000001,-0.065
spec-58071-GACII036N32M1_sp05-195,35.21366683651,31.45976534806,324822711535688064,6403.960999999999,94.224,4.579,0.4479999999999999,-3.008,0.145,2.064,0.1989999999999999,21.453000000000003,-0.222
spec-57757-HD121027N290405M02_sp13-050,185.08849662293,29.32257021577,4010409292980961792,5239.98,179.05200000000002,4.425,1.104,-3.15,0.214,0.331,0.297,10.281,-0.276
spec-55939-B5593906_sp13-197,184.51356699386,32.01814434723,4016128333993095296,5850.495,160.33,2.7110000000000003,1.829,-3.111,0.185,1.431,0.943,14.169,-0.293
spec-55859-F5902_sp13-123,333.93306350396,1.05645495786,2679392051707463552,6101.738,439.8730000000001,4.963,1.949,-3.184,1.269,1.267,1.338,6.771,-0.381
spec-57459-HD085912N480230M01_sp12-063,136.35640244713,49.96447405126,1015768359734923648,6382.11,233.968,4.88,0.7929999999999999,-3.3080000000000003,1.831,-0.018,14.497,13.969,-0.241
spec-57362-EG022114N232535M01_sp13-139,37.34971767222,24.22876282759,102188610685841920,6389.925,235.988,4.933,0.747,-3.369,0.865,0.51,8.804,13.416,-0.144
spec-57718-EG223221N023509B02_sp05-100,337.64174864345,1.31142390639,2702397069071006208,6097.561,287.643,4.832,1.176,-3.323,0.833,0.341,3.342,11.609000000000002,-0.095
spec-57313-HD212824N081144B01_sp13-122,324.0957792181,8.99050598103,1741110614300717696,6122.594,372.786,4.928999999999999,1.517,-3.36,5.439,-0.118,43.605,8.359,-0.271
spec-57887-HD134804N132012B01_sp09-164,207.34545477062,14.12687006936,3740963179636227968,6206.235,50.294,4.922,0.213,-4.141,0.182,1.958,0.249,30.602,0.083
spec-57419-HD145433N463537B02_sp06-035,226.10469503352,46.38913828527,1587137204970901248,5841.356,147.287,3.589,0.883,-3.404,0.287,0.1989999999999999,2.454,13.302,-0.121
spec-57801-HD140231N313939B02_sp15-107,210.49917769152,32.41326838859,1457629578629111808,6113.031,130.27100000000002,4.99,0.6829999999999999,-3.665,0.406,1.17,0.649,11.652,-0.314
spec-57821-HD153447N440403B01_sp04-097,234.02297458125,43.44893040469,1391282057708383744,5418.983,45.013000000000005,3.234,0.294,-3.154,0.046,0.121,0.12,45.684,-0.113
spec-57308-EG000023N024031M01_sp16-132,359.06488291546,4.46479319284,2743418473514582656,5936.042,138.20600000000002,4.924,0.726,-3.201,2.935,-0.847,3.746,14.24,-0.2269999999999999
spec-57478-HD133738N421203M01_sp03-063,202.49584711607,42.50928247503,1549281466303304576,6143.361999999999,299.641,4.257,1.56,-3.679,1.431,0.228,15.968,7.311,-0.264
spec-58200-HD121325N101544M02_sp03-023,182.58639939651,9.89385696847,3906332576016498816,6201.013000000001,238.82,4.848,0.865,-3.559,0.7190000000000001,0.31,6.165,12.94,-0.19
spec-57016-M31025N30M1_sp12-088,26.57858079825,31.62864028376,305137089711486976,5594.9,249.008,3.57,1.6769999999999998,-3.0660000000000003,0.281,0.884,0.772,8.477,-0.311
spec-56392-HD143600N094447M01_sp04-090,219.13436906371,9.30872609473,1173175440799167744,6360.423000000001,235.888,4.821000000000001,0.81,-3.28,22.831,-0.799,37.988,13.502,-0.291
spec-57329-EG231359N193802M01_sp11-011,348.07770537037,21.4599097577,2838535265929443840,6395.486999999999,826.778,4.765,2.38,-3.187,1.642,1.5930000000000002,2.42,7.906000000000001,0.027
spec-56956-EG224840N075042M01_sp02-133,340.69818091444,6.15095468784,2706341700179537920,6090.611999999999,174.102,4.925,0.789,-3.072,0.5539999999999999,0.759,1.903,11.581,-0.1369999999999999
spec-57725-EG231518N122615M01_sp12-116,350.61111955136,13.87461623528,2813673177719574400,6486.53,384.53,3.776,3.551,-3.2,9.869,-0.56,36.601,7.718999999999999,0.006
spec-56726-HD124814N133310B_sp06-211,193.96664644185,12.79034836212,3929501901649916544,6215.37,114.819,3.754,0.736,-3.096,1.454,-0.409,7.446000000000001,17.976,-0.238
spec-58077-HD090427N432630M02_sp09-126,137.6380116362,43.73308465049,817284658127564800,6393.804,215.201,4.981,0.748,-3.1910000000000003,5.55,-0.485,23.943,9.663,-0.268
spec-57870-HD145323N181407M01_sp07-165,224.04710651382,16.32379638214,1187873604865113472,6385.566999999999,127.94,3.872,0.847,-3.565,2.126,-0.062,21.524,17.605,-0.242
spec-58126-GAC117N45B2_sp06-212,119.98289019474,44.70194074263,923227650050025216,6456.906999999999,258.698,4.714,0.7390000000000001,-3.159,3.119,-0.8640000000000001,3.664,14.237,-0.149
spec-57312-EG234156N071501M01_sp07-045,356.18188687217,5.44408256166,2744302515222472832,6051.045,162.368,1.889,2.257,-3.304,0.365,1.943,1.358,11.864,-0.241
spec-57329-EG223850N043148M01_sp07-140,341.8170984516,3.2304388658,2656538874322859008,5762.766,260.98400000000004,4.966,1.662,-3.68,10.374,-0.805,20.142,6.005,-0.216
spec-56688-HD131318N132328B_sp16-193,196.99987435836,14.82676169012,3936161093823355776,5872.985,296.341,3.227,2.535,-3.279,0.511,0.8420000000000001,4.2010000000000005,7.735,-0.3379999999999999
spec-57312-EG234156N071501M01_sp02-204,354.28839715989,5.0854798761,2756224416723246848,6165.999,491.165,4.833,1.77,-3.002,1.163,1.32,1.173,7.033,0.076
spec-57013-HD104231N181311M01_sp04-048,160.44986315259,18.68761698847,3986137436358374784,6451.905,374.611,4.877,1.224,-5.016,11.19,0.787,579.3969999999999,6.632999999999999,-0.275
spec-57064-HD121955N054017B02_sp13-148,186.78554089055,6.17962277034,3900323680546921984,5114.402,167.067,1.331,2.522,-4.189,0.568,1.821,2.139,9.622,-0.267
spec-56800-HD150818N334223M01_sp15-126,227.13358018279,34.69256337118,1290695641623111296,6264.303000000001,339.485,4.89,1.262,-3.139,3.45,-0.634,11.212,10.274,-0.12
spec-56654-HD120800N003716B01_sp13-009,184.17817876196,1.06636911062,3698577865379258752,6309.512,100.75,3.459,0.928,-3.861,0.243,2.838,0.479,31.796,-0.222
spec-57477-HD122233N482110B02_sp10-107,182.60025769352,48.01364972467,1546034883349979520,6359.835999999999,171.671,4.353,0.8029999999999999,-3.114,2.526,-0.8690000000000001,2.838,11.66,-0.196
spec-56740-GAC120N54B1_sp04-185,119.75108973502,54.18533854133,984779380420021760,6255.95,66.173,3.98,0.4429999999999999,-3.378,0.366,0.405,4.466,34.588,-0.141
spec-55859-F5902_sp16-106,331.5753823448,2.04748982948,2682443677510855936,5913.478,288.266,4.68,1.381,-3.411,3.919,-0.7929999999999999,8.151,11.123,-0.2769999999999999
spec-57687-EG231746N163252M01_sp03-064,348.06541518232,16.81101724052,2818298273382889856,6363.983,592.3530000000001,2.9160000000000004,5.247999999999999,-3.144,0.836,1.6369999999999998,7.193,6.134,-0.2319999999999999
spec-57487-HD131646N092526M01_sp11-161,198.73690323493,11.63145667749,3736458549217198208,6178.4,144.606,4.301,0.768,-3.569,1.536,-0.044,15.38,14.800999999999998,-0.286
spec-57421-HD095348N144420M01_sp03-093,147.24024870552,14.651237423,616215725510021760,5867.715999999999,285.288,3.1630000000000003,2.269,-3.034,0.309,1.477,0.952,7.624,-0.291
spec-57478-HD154254N040607B02_sp11-142,235.28913421745,6.31696354939,4429701111566722176,6108.0,186.961,4.944,0.894,-3.312,0.6579999999999999,0.654,3.383,9.965,-0.293
spec-57866-HD153504N014009B02_sp12-150,234.612382704,3.24856833316,4424210661597471744,5589.418000000001,257.175,1.564,9.103,-4.283,1.122,2.182,5.03,5.289,-0.286
spec-56393-HD133420N140639M01_sp09-147,204.72558246624,14.32554117824,3741535578518404224,5852.523,129.95,4.516,0.759,-3.109,0.207,0.736,0.935,15.067,-0.073
spec-57723-EG232011N230528M01_sp15-225,349.83625258733,24.58691012739,2840970546745780352,5471.331,215.957,2.853,1.907,-3.242,0.272,0.6729999999999999,1.585,9.824,-0.273
spec-57313-HD212824N081144B01_sp11-096,321.84470245772,9.97223596189,1742214833212829952,5304.629,182.126,3.957,1.194,-3.25,0.212,0.372,0.369,9.731,-0.264
spec-57311-EG215559N100549B01_sp01-217,328.84544033513,7.79651364148,2724762303811226880,6454.385,141.933,4.899,0.431,-3.509,0.708,0.08,7.792000000000001,22.64,-0.163
spec-55968-B5596810_sp15-044,215.95531502145,3.49763374565,3668494127731468544,6364.709,330.452,3.858,2.237,-3.234,13.684,-0.088,103.064,7.073,-0.1969999999999999
spec-57815-HD160238N263643M02_sp13-058,243.06714155399,26.91448832991,1315742138547934464,6363.388000000001,185.954,3.977,1.503,-4.212,2.94,0.84,60.679,13.396,-0.324
spec-56256-VB006N25V1_sp02-177,5.15106005809,23.79361967391,2801174135693760256,6418.472,84.50299999999999,4.935,0.304,-3.208,3.279,-0.973,0.7390000000000001,17.046,-0.31
spec-57399-HD121251N314746B01_sp09-164,183.64652878679,32.5297804259,4016383042734093184,5391.4130000000005,88.34899999999999,4.807,0.6890000000000001,-3.2460000000000004,0.447,0.187,0.2789999999999999,15.785,-0.261
spec-57790-HD104915N103242B02_sp10-053,160.50342448029,9.83098209851,3870290653577933440,6223.369000000001,39.079,4.916,0.16,-3.204,0.175,0.071,1.154,40.714,-0.1889999999999999
spec-57329-EG231359N193802M01_sp11-147,348.12529481261,21.80258857895,2838563062957837184,6168.889,150.59799999999998,3.136,1.475,-3.28,0.212,1.173,1.219,17.996,0.122
spec-56220-EG223221N023509B01_sp04-216,338.17500225366,3.1872589968,2703997099007566464,5990.418000000001,338.13699999999994,3.358,3.258,-3.3480000000000003,1.107,0.493,12.52,7.814,-0.332
spec-56562-EG225232N033308M01_sp16-149,342.46086729153,5.55151337459,2711452230224998912,5921.564,147.789,3.286,1.276,-3.165,0.195,1.589,0.708,16.935,-0.273
spec-57018-EG004632N152831B01_sp15-138,11.58349059838,16.58945332247,2781464870074612224,5631.069,173.25599999999997,2.077,2.681,-3.466,1.75,-0.204,14.303,11.821,-0.1369999999999999
spec-57857-HD102103N415057B02_sp16-160,153.85517895692,43.38073549004,805581318924376832,6366.272,98.973,4.565,0.43,-3.0660000000000003,1.0490000000000002,-0.975,0.223,18.856,-0.254
spec-56361-HD124433N430735F01_sp06-115,194.02979904801,42.16252346332,1528419779354519424,6366.304,114.647,3.909,0.6970000000000001,-3.22,4.548,-0.182,30.903,18.976,-0.177
spec-57297-EG224242N000415B01_sp13-122,342.52275175247,1.03155985702,2655182489291000832,5911.738,224.632,4.937,1.109,-3.159,2.8280000000000003,-0.958,1.038,9.341,-0.22
spec-55973-F5597308_sp16-240,207.57081623279,0.6755068068,3663774164831581056,5956.932,261.126,4.971,1.403,-4.542,1.023,1.898,1.378,7.627000000000001,-0.225
spec-57426-HD130210N105732M01_sp07-231,196.53207288974,8.77154545293,3731163576095929984,6457.069,18.477,4.8580000000000005,0.059,-3.262,0.106,0.55,1.164,109.195,0.046
spec-58135-K2QSOB01_sp04-106,134.89746672879,18.15610749758,612254326850057472,5535.094,80.775,4.128,0.502,-3.099,0.1,0.351,0.2239999999999999,22.661,-0.22
spec-57018-EG004632N152831B01_sp03-210,10.67358491652,15.92844574883,2781369766614009856,5334.571,220.02,1.669,3.103,-3.709,0.525,2.0380000000000003,1.7819999999999998,6.391,-0.154
spec-58019-EG225624N130316M01_sp16-192,342.66997543602,14.42425020266,2732191910038775680,5927.321,21.039,1.411,0.209,-3.198,0.04,2.79,0.196,53.595,-0.0559999999999999
spec-57723-EG232011N230528M01_sp13-196,352.37869051575,24.14775840887,2840367121020243840,6332.798000000001,126.554,3.898,0.948,-3.049,1.433,-0.29,9.097,17.855999999999998,-0.157
spec-57487-HD131646N092526M01_sp03-178,198.22327229193,9.3455685175,3732491305105656960,5878.616,117.157,4.933,0.662,-3.1010000000000004,0.442,0.213,0.723,13.704,-0.184
spec-56310-HD124214N455237F01_sp06-132,193.57401179695,45.67092152194,1530565373217554816,6372.66,91.856,4.952,0.32,-3.159,1.367,-0.14,9.996,28.858,-0.133
spec-58198-HD145323N181407B01_sp06-043,225.35644851947,18.25827881785,1188625262796413056,6291.366999999999,83.82700000000001,4.776,0.285,-3.039,0.632,-0.674,1.915,33.544000000000004,-0.0579999999999999
spec-57298-EG224702N171358B01_sp06-069,344.18285496833,17.10462493401,2829168728234513920,5741.5830000000005,140.22299999999998,4.873,0.909,-3.1630000000000003,0.604,0.483,0.888,8.648,-0.172
spec-57869-HD165712N321400M02_sp15-150,254.17671744583,33.14975612734,1313714054989826176,6302.306,185.943,4.945,0.688,-3.049,1.357,-0.84,2.024,15.291,0.111
spec-57092-HD084649N380231M01_sp05-106,131.99635284355,37.27828941583,718094587451448064,6430.752,422.642,4.933,1.3090000000000002,-5.435,22.528,0.38,1178.531,8.027000000000001,-0.263
spec-57660-EG235140N044152M01_sp07-120,358.79885265713,3.37898252977,2739858667181017344,5843.710999999999,300.508,4.753,1.4409999999999998,-3.012,0.962,0.351,1.383,7.066,-0.221
spec-56741-HD145704N052550B_sp16-019,222.19658286315,6.64202357623,1159642170648248064,5844.7080000000005,355.06199999999995,4.932,1.868,-4.396,0.927,0.984,2.584,10.449000000000002,-0.052
spec-57137-HD162301N323735M01_sp01-090,245.99712117655,30.62797021915,1318369490300720000,6439.842,125.009,4.104,0.696,-4.055,2.545,0.298,46.088,17.213,0.248
spec-55918-M31_025N30_M1_sp04-033,24.91265768189,30.53827340822,303505822477141376,6306.861,262.60200000000003,3.418,2.169,-3.152,2.8560000000000003,-0.042,23.364,11.088,-0.386
spec-56304-HD122624N271605F01_sp08-012,187.39973244453,26.4126955761,4008803696766759552,6420.616,112.622,3.898,0.7709999999999999,-3.153,2.178,-0.366,11.837,22.305,-0.35
spec-56658-HD122946N143900B01_sp08-128,188.51904904005,13.73649878859,3932095031104075904,5754.103,91.732,3.637,0.747,-3.627,0.192,0.501,1.636,28.622,-0.3389999999999999
spec-56393-HD133420N140639F01_sp08-059,204.92494512371,13.75598615841,3740739768321985408,6082.736999999999,370.875,2.314,4.058,-3.72,0.8240000000000001,3.144,2.008,8.134,-0.3939999999999999
spec-58105-HD093959N532949M02_sp03-088,142.9310625154,53.30467784986,1019774395990818176,6369.105,96.341,3.885,0.638,-3.27,3.3680000000000003,-0.055,26.176,23.076,-0.253
spec-57790-HD142400N081438B01_sp15-104,215.8782309229,8.95761132513,1175861410266881152,6252.108,61.174,3.713,0.473,-3.28,0.422,0.156,3.941,39.398,-0.236
spec-57400-HD130851N051226B02_sp04-123,197.24326091459,5.02633790798,3716982109480146816,5661.279,125.463,3.87,0.7709999999999999,-3.363,0.15,1.807,0.257,16.996,-0.262
spec-56667-HD085234N322826M_sp14-100,131.36829254543,33.48662558421,710349421386216064,6313.246999999999,166.905,4.189,1.098,-3.272,20.853,-0.556,76.306,14.041,-0.144
spec-57336-EG222106N010205M01_sp09-196,336.36747212197,1.72493074009,2703340651910640512,6378.132,190.828,3.861,1.244,-3.52,2.5380000000000003,-0.326,18.973,12.186,-0.2239999999999999
spec-57336-EG222106N010205M01_sp10-241,333.58478204972,0.82399439373,2679007669314630528,6730.061,352.941,4.93,0.883,-4.314,304.811,-0.7559999999999999,972.67,12.852,-0.206
spec-58068-EG021402N263737M01_sp15-114,33.79561416074,27.53076125249,107530798383315072,6271.783,376.899,4.423,2.316,-3.084,4.5680000000000005,-0.738,10.51,6.303,-0.216
spec-57083-HD130444N001742B01_sp14-037,193.84205113607,0.46685672758,3690210547531996928,5558.51,51.24100000000001,3.426,0.374,-3.072,0.068,0.239,0.217,39.713,-0.177
spec-56722-HD123302N101744B01_sp12-171,189.94492524931,11.5532668146,3928372978085629568,6118.079000000001,35.73,4.313,0.1939999999999999,-3.315,0.092,0.508,0.921,58.873000000000005,-0.09
spec-57443-KP084529N184902B01_sp08-213,131.94797136207,17.381896317,659850054912610560,6433.877,109.261,4.785,0.358,-3.131,1.4469999999999998,-0.43,7.098,18.929,-0.155
spec-56308-HD084531N282643F01_sp11-136,131.27619231845,30.7621717476,706413169758485376,5777.210999999999,76.796,4.857,0.462,-3.135,0.8490000000000001,-0.851,1.122,22.962,-0.1939999999999999
spec-55955-F5595504_sp15-115,155.58086257983,43.18937902627,805794624181152384,5854.193,1216.056,1.0590000000000002,1.551,-3.514,1.927,1.726,7.875,7.747000000000001,-0.2689999999999999
spec-58131-HD105331N491352M02_sp10-131,160.04678960193,49.22251878621,834220740671929216,6366.246,89.598,4.853,0.316,-3.023,0.8340000000000001,-0.855,1.09,21.976,-0.226
spec-57054-HD143813N181754B01_sp03-098,218.03319989074,18.15671446919,1236049260886607104,5385.03,72.709,3.327,0.484,-3.072,0.173,-0.182,1.042,28.675,-0.2269999999999999
spec-57018-EG004632N152831B01_sp14-168,10.121710852,16.07108534516,2782111559005651584,6818.603,717.12,4.948,1.779,-4.739,3.004,4.0,2.679,6.319,-0.244
spec-58220-K2QSOB01_sp04-106,134.89746672879,18.15610749758,612254326850057472,5421.685,147.634,4.213,0.8009999999999999,-3.137,0.152,0.346,0.278,11.741,-0.286
spec-56214-EG000024N121601B01_sp16-212,358.42180961106,14.10026318191,2770401519652680704,4853.674,120.923,1.135,0.974,-3.095,0.726,-0.7290000000000001,1.586,12.156,-0.231
spec-57066-HD081449N430205M01_sp11-044,124.47534513006,45.17652252546,928730263365404288,6245.741,297.922,4.99,1.15,-3.523,0.736,1.554,1.642,7.942,-0.268
spec-57136-HD145035N124702M01_sp07-092,224.28100927507,11.20219235102,1180358241025751936,5572.318,128.246,3.996,0.785,-3.063,0.162,0.166,0.381,14.372,-0.198
spec-57396-HD123302N101744M01_sp04-041,188.04760650443,10.6405036898,3904379568488225664,6077.814,145.616,3.177,1.32,-3.028,0.705,-0.015,6.025,16.432000000000002,-0.258
spec-55950-F5595003_sp16-061,140.43306947699,18.35095329218,632526980507665024,5832.718000000001,265.904,2.092,3.831,-3.207,0.4379999999999999,1.486,3.317,8.264,-0.256
spec-57468-HD145957N144959B01_sp16-023,223.06243462976,16.06602733591,1186397549159479424,5506.276999999999,120.237,3.807,0.6809999999999999,-3.995,0.095,3.454,0.145,16.654,-0.052
spec-58193-HD152912N162344B02_sp08-071,233.44280881502,15.95047719717,1195572458297534080,6425.292,494.142,3.489,4.282,-3.684,7.265,0.604,114.56,6.104,-0.16
spec-57396-HD123302N101744M01_sp10-133,186.05638725466,10.18449712476,3906921536292492672,6312.988,93.006,3.872,0.611,-3.717,1.043,0.53,15.023,24.631,-0.265
spec-56599-EG224840N075042B01_sp15-099,341.68332219376,8.83332695632,2716265067497677952,5100.54,212.523,4.111000000000001,1.204,-3.239,1.76,-0.931,0.988,9.182,-0.134
spec-57072-HD133001N190343M01_sp10-165,200.98583983102,18.12426225729,3938583279284296320,6029.3240000000005,162.216,3.3760000000000003,1.307,-3.0610000000000004,1.456,-0.41,7.457000000000001,13.252,-0.312
spec-56803-HD132442N042407M01_sp01-128,201.42774346372,2.65876457565,3712338111666501248,5956.315,165.68400000000003,4.982,0.91,-3.777,41.96,-0.873,52.955,7.879,-0.178
spec-56424-HD164719N421420M01_sp01-182,252.70570954754,40.09326769966,1353091689548873344,5901.419,231.972,3.162,1.954,-3.077,1.995,-0.652,5.988,9.87,-0.052
spec-57919-HD153553N111556B02_sp07-024,234.83405448606,9.65291900703,1165166151426427520,6036.361,742.242,1.138,2.253,-3.142,1.251,1.517,6.567,7.644,-0.22
spec-57312-EG234156N071501M01_sp03-018,354.90131945529,6.74031971236,2757064989066940928,6207.335999999999,455.977,3.587,4.124,-3.464,2.406,0.182,28.531,5.924,-0.311
spec-57512-HD140207N433332B02_sp13-061,213.51454069634,43.59801431084,1504627412881358848,6291.853,45.526,4.896,0.16,-3.123,0.122,0.8909999999999999,0.377,54.456,-0.19
spec-57072-HD100510N522216M01_sp08-244,152.65194028435,52.08759056874,851286264942281216,5768.969,271.79400000000004,2.032,3.618,-3.028,1.039,0.059,8.867,7.537000000000001,-0.186
spec-56393-HD133420N140639F01_sp07-239,204.67147084244,12.07073524211,3738750584284078464,6264.715,111.657,4.963,0.414,-3.167,2.06,-0.715,4.993,21.036,-0.276
spec-57424-HD081012N554815M01_sp05-247,121.42864644334,54.66591937049,1032894554711328768,6429.088000000001,341.352,4.638999999999999,0.97,-3.651,7.591,-0.3389999999999999,51.234,11.911,-0.175
spec-57846-HD141746N331518M02_sp05-162,214.06540492117,32.44158233934,1477720198685131136,5927.965999999999,73.384,3.5860000000000003,0.526,-3.05,0.133,0.129,0.887,29.354,-0.205
spec-57519-HD155427N020832B02_sp13-138,240.30948037829,2.61611198233,4412842437218369536,5473.363,52.382,1.3130000000000002,0.727,-3.513,0.184,0.4429999999999999,2.492,33.114000000000004,-0.054
spec-55976-F5597612_sp05-105,172.66639273057,53.54016580047,841140757619411200,5637.605,612.7,1.195,4.261,-3.205,1.671,1.533,5.973,5.926,-0.3929999999999999
spec-57030-M31028N29B2_sp03-114,26.68158516318,29.94783522788,302444282655794176,6386.186,37.542,4.246,0.215,-3.088,0.492,-0.815,0.795,57.697,-0.023
spec-57888-HD154717N140655B01_sp06-242,238.3927031381,13.57525959319,1191603908518958208,5370.92,204.426,3.529,1.304,-3.092,0.226,0.075,0.431,9.188,-0.288
spec-56956-EG224840N075042M01_sp02-187,340.66870189398,6.59548122438,2706584245572389504,4915.825,280.055,1.081,2.119,-3.2960000000000003,2.625,-0.462,6.271,6.884,-0.152
spec-56207-EG220307N031056B02_sp13-083,332.74186403765,3.21070494226,2683733237146597120,5177.398,361.01,1.992,4.23,-3.407,0.513,0.7979999999999999,3.783,5.356,-0.271
spec-57018-EG004632N152831B01_sp01-216,11.55048526245,13.11344222825,2776122759687227776,6422.6630000000005,204.612,4.824,0.6629999999999999,-3.33,0.484,1.361,1.039,13.715,0.003
spec-58040-GACII320N14M1_sp15-093,320.28774484857,15.2246539931,1783524305407324672,6257.848000000001,114.583,4.323,0.701,-3.54,1.587,-0.2289999999999999,13.251,20.749,-0.2769999999999999
spec-58019-EG225624N130316M01_sp09-071,344.99946830334,14.27764389963,2816089114003975680,6341.8,116.812,3.847,0.759,-3.002,1.045,-0.595,3.818,18.618,-0.193
spec-58131-K2QSOB01_sp04-140,134.32314683898,17.6970361519,612209899708339200,6331.877,10.792,4.904,0.0409999999999999,-3.1060000000000003,0.162,-0.936,0.089,162.05,0.4429999999999999
spec-57869-HD153553N111556M01_sp14-070,232.23529546178,11.42618237137,1169303506306313600,6451.276,98.151,4.932,0.31,-3.256,0.486,0.212,4.127,26.95,-0.226
spec-57875-HD160623N052445B02_sp05-211,240.81908148027,4.09657294668,4425391884981027712,5158.959,179.025,2.3680000000000003,1.588,-3.0860000000000003,0.2189999999999999,0.43,0.682,10.326,-0.248
spec-57019-EG010633N125721B01_sp02-205,15.64597871398,10.87920473139,2583190938965264256,6103.098000000001,45.368,4.968,0.218,-3.405,0.178,0.149,1.168,30.475,-0.248
spec-56246-EG223821N072650B_sp09-069,340.36916681296,8.43914764761,2716093376180473856,6131.265,375.799,1.144,1.116,-3.531,0.507,1.429,7.531000000000001,16.794,-0.249
spec-56394-HD132901N475049F01_sp16-121,201.30165144857,49.54786594556,1553502525802197504,5969.3330000000005,319.468,4.98,1.6980000000000002,-3.874,0.975,1.345,1.749,6.506,-0.291
spec-58131-HD105331N491352M02_sp04-142,163.25077026513,48.62259074509,832311404370766080,5910.981,55.187,4.72,0.297,-3.534,0.652,-0.71,2.0380000000000003,32.198,-0.165
spec-57457-HD155907N503821B02_sp02-068,239.01100251549,49.1007981288,1403015427324499712,6419.543000000001,92.885,4.84,0.313,-3.239,4.273,-0.103,31.45,22.422,-0.242
spec-56798-HD141746N331518M01_sp05-071,213.95072616983,32.59065238647,1477725726307288192,6131.066999999999,206.754,4.553999999999999,1.32,-3.38,0.435,1.15,0.755,6.877000000000001,-0.13
spec-58072-EG224702N171358M01_sp11-136,341.93171722581,19.52226592848,2833562965109541376,5124.102,132.613,4.303,0.7040000000000001,-3.09,0.1169999999999999,0.048,0.163,12.944,-0.216
spec-58154-HD114750N494922V02_sp08-190,177.84965741011,48.60968818867,786852821978233088,6209.012,62.702,4.585,0.253,-3.205,1.85,-0.928,1.099,28.441,-0.313
spec-57000-M31027N26B1_sp05-176,26.18094046653,25.65721045294,292327470010003712,6404.013000000001,96.104,4.887,0.326,-3.255,7.1160000000000005,-0.601,23.27,24.878,-0.133
spec-57720-EG232804N083753M01_sp09-083,352.73362153443,9.96954982644,2761717336297558656,4753.3240000000005,90.255,4.995,0.444,-3.043,0.389,-0.993,0.186,10.53,0.535
spec-58124-GACII038N29M1_sp07-188,39.93522718482,28.73047810164,128017173909822336,5802.915,206.698,3.4530000000000003,1.768,-3.218,0.1969999999999999,2.636,0.518,8.474,0.348
spec-57133-HD130210N105732B02_sp06-112,197.52987707547,9.87916998086,3732765633257288192,6374.839,174.985,4.254,1.107,-3.411,4.531000000000001,-0.4039999999999999,26.411,13.107,-0.2689999999999999
spec-56581-VB013N21V1_sp04-083,13.08853189151,21.02205133454,2789826346766017408,5430.588000000001,69.145,3.649,0.369,-3.385,0.06,0.236,0.186,28.942,-0.078
spec-58190-K2QSOB01_sp04-140,134.32314683898,17.6970361519,612209899708339200,6089.033,68.399,3.084,0.6579999999999999,-3.099,0.491,-0.038,4.072,36.665,0.2019999999999999
spec-55917-B5591705_sp08-120,183.76244852284,26.32475548211,4003396436020010496,5611.755,235.746,2.294,2.741,-3.01,1.538,-0.39,8.01,9.113,-0.413
spec-56803-HD162523N423112B01_sp10-168,244.35223747254,41.49993643498,1381655936486613632,5652.218000000001,327.811,2.719,3.148,-3.097,0.445,0.473,3.229,6.436,-0.301
spec-57155-HD133552N081734B02_sp12-233,204.90082454576,10.5511848627,3726460105869918848,6340.968000000001,81.95700000000001,3.918,0.62,-3.083,1.008,-0.522,4.235,29.481,-0.1369999999999999
spec-57738-KP010142N094445B02_sp15-132,15.64597871398,10.87920473139,2583190938965264256,6005.786,38.875,4.948,0.211,-3.715,0.159,0.639,1.278,39.158,-0.205
spec-57815-HD092731N424551M01_sp15-128,142.17732638271,43.90020879223,817991330570550016,6178.854,169.69400000000002,4.032,1.125,-3.49,0.765,0.075,8.236,14.145,0.05
spec-57308-EG214339N073143M01_sp11-096,325.57456212026,9.26587483318,1741353430276033920,6134.377,220.602,2.708,2.333,-3.052,0.436,0.858,5.084,13.121,-0.183
spec-57326-EG220255N140221B01_sp07-249,331.93092696304,11.96013609248,2727491326031174400,6167.314,78.958,4.183,0.474,-3.0580000000000003,0.185,0.451,1.669,26.528,-0.187
spec-58138-HD093845N104639M02_sp11-029,144.91541024898,13.23214408871,614552714172441344,6225.49,275.17900000000003,3.589,2.18,-3.361,8.42,-0.1639999999999999,64.423,9.008,-0.072
spec-57754-HD122624N271605M02_sp10-091,184.02885783858,26.46304309979,4009408801823555072,6096.124,171.71,4.978,0.813,-3.53,0.583,0.8009999999999999,4.612,10.577,-0.215
spec-57723-EG232011N230528M01_sp06-159,352.69850465874,22.61892416031,2827640548806474240,5797.203,133.149,3.144,1.095,-3.312,0.386,0.044,3.132,15.628,-0.185
spec-57398-HD121513N165426M01_sp04-191,183.58534220474,16.59787375852,3946574121773888256,6433.834,151.238,4.984,0.531,-3.7,11.518,-0.193,91.815,15.172,-0.271
spec-57723-EG232011N230528M01_sp13-093,352.01730139932,23.16386136756,2839733802322672000,6079.803000000001,176.453,3.918,1.2819999999999998,-3.116,0.362,0.847,2.5580000000000003,11.758,-0.225
spec-57875-HD160623N052445B02_sp16-070,240.67889037699,7.18869581268,4450914642238765312,6380.988,568.85,4.7410000000000005,1.633,-3.27,1.835,0.2339999999999999,13.589,8.442,-0.213
spec-57328-EG225829N094931M01_sp03-059,343.5341365434,10.08052571362,2717961751378444800,6158.57,297.183,4.637,1.1,-3.194,3.382,-0.1,25.422,10.686,-0.236
spec-58129-K2QSOB01_sp04-140,134.32314683898,17.6970361519,612209899708339200,6346.115,18.251,4.895,0.067,-3.082,0.21,-0.1639999999999999,1.533,106.89,0.215
spec-57447-HD130210N105732V01_sp07-231,196.53207288974,8.77154545293,3731163576095929984,6345.107,83.505,3.946,0.475,-3.2110000000000003,0.586,0.119,5.319,24.423,-0.309
spec-56404-HD114750N494922B01_sp08-188,177.84965741011,48.60968818867,786852821978233088,6308.596,126.019,4.317,0.639,-3.346,0.243,1.469,0.9,16.628,-0.266
spec-55907-M31_021N30_B1_sp15-228,24.78589123971,30.72654763705,303524690268929024,6145.11,158.97899999999998,4.519,0.845,-3.195,0.3329999999999999,0.335,2.922,13.952,-0.271
spec-57336-EG222106N010205M01_sp11-047,335.99341366706,3.3951948184,2703844541769236608,6320.898,83.12899999999999,4.86,0.295,-3.16,1.413,-0.878,1.472,30.634,-0.179
spec-57311-EG215559N100549B01_sp05-206,328.49704829682,8.6830301332,2725078752707127296,6166.51,169.308,4.847,0.644,-3.509,1.426,-0.6729999999999999,5.33,21.261,-0.241
spec-56309-HD140336N073246M01_sp10-185,208.59872095678,6.6891377256,3720459452441842688,6278.779,219.92,4.843,0.797,-3.198,0.7140000000000001,0.65,5.146,11.854,-0.293
spec-57740-HD103011N505935B01_sp03-141,156.45328256541,51.37663339649,847608467267271680,6366.401999999999,49.404,4.961,0.1969999999999999,-3.2710000000000004,3.2110000000000003,-0.095,23.893,26.427,0.001
spec-56956-EG224840N075042M01_sp03-215,341.17923407266,8.18838148266,2715828630101008896,4909.963,442.1830000000001,3.033,2.727,-3.821,1.988,-0.8859999999999999,2.261,5.936,-0.422
spec-55949-F5594904_sp09-104,153.29434308059,41.57473827704,805152268872519680,6266.357,197.857,4.905,0.727,-3.018,1.466,-0.795,2.806,12.784,-0.238
spec-56656-HD120800N003716M01_sp12-018,183.40509187687,2.0941128936,3701135600007560576,6064.911,116.121,3.7,0.885,-3.533,0.363,0.723,5.371,20.186,-0.29
spec-58019-EG225624N130316M01_sp10-162,342.68575083884,12.23666141181,2719257152170179328,5483.897,91.584,3.906,0.552,-3.0210000000000004,0.221,-0.088,1.455,18.546,-0.29
spec-58076-GACII346N28M1_sp15-164,345.53914793247,30.35015731273,1886140596052059392,6126.035,261.439,3.859,1.435,-3.506,0.49,3.148,0.565,8.579,-0.281
spec-57871-HD132901N475049M02_sp05-087,201.71628991113,46.53586782963,1550364004220953088,5905.982,340.87800000000004,3.463,2.631,-3.3160000000000003,0.7929999999999999,0.24,6.734,6.569,-0.342
spec-58171-HD104520N453358M02_sp07-008,162.26774785274,43.64474399113,781020050223618432,6109.815,232.952,3.5380000000000003,1.981,-3.1860000000000004,0.371,1.829,1.088,9.343,-0.292
spec-56013-B5601303_sp05-122,185.13303743155,27.58159150152,4009586480326579200,6177.304,153.774,4.387,1.206,-3.002,0.325,0.54,2.695,19.242,-0.3229999999999999
spec-57869-HD153553N111556M01_sp15-095,233.08215032025,12.35651650774,1193524377372753024,5389.227,106.92,4.412,0.7190000000000001,-3.34,0.255,-0.1939999999999999,1.46,18.689,-0.244
spec-56414-HD122456N425117F01_sp04-185,185.86240340568,42.56576711684,1535116389281963392,5052.41,144.273,1.036,0.1689999999999999,-3.334,0.544,1.931,0.619,8.812000000000001,-0.3389999999999999
spec-56204-EG020342N181511L02_sp16-055,29.6529986729,20.06838174561,93929255431937920,5812.792,207.902,1.399,1.88,-3.334,0.4039999999999999,2.8080000000000003,1.7280000000000002,5.372999999999999,-0.325
spec-57072-HD100510N522216M01_sp03-202,149.97202601337,52.60669309198,828313373933687296,6384.188,124.753,4.333,0.693,-3.4210000000000003,2.932,-0.603,11.502,18.379,-0.225
spec-57041-HD122624N271605M01_sp03-108,185.23912606034,27.6870215255,4009964020835772288,5468.426,222.611,2.62,2.051,-3.286,0.263,0.924,0.972,10.096,-0.2689999999999999
spec-58225-HD121906N401846M02_sp12-230,185.86240340568,42.56576711684,1535116389281963392,5041.075,196.723,4.2860000000000005,1.276,-3.293,0.2189999999999999,1.023,0.29,7.861000000000001,-0.0279999999999999
spec-57326-EG015109N203051B01_sp06-192,29.6529986729,20.06838174561,93929255431937920,5804.859,201.237,2.849,2.097,-3.635,0.231,2.255,0.6709999999999999,12.053,-0.25
spec-56204-EG020342N181511L01_sp16-055,29.6529986729,20.06838174561,93929255431937920,5722.755,377.255,3.636,2.347,-3.491,0.432,1.997,0.684,5.3020000000000005,-0.361
spec-57018-EG004632N152831B01_sp01-073,11.44734348181,13.93151235156,2776388631047314944,6180.714,321.246,4.975,1.357,-3.212,0.901,1.378,0.95,8.689,0.0139999999999999
spec-56726-HD124814N133310B_sp02-219,190.78385749399,11.65402716801,3928415103125037440,5929.779,242.8,2.835,2.569,-3.434,0.645,0.506,8.521,11.52,-0.135
spec-57870-HD145323N181407M01_sp02-126,221.80927803645,16.57370664723,1186662458446883328,6445.85,184.835,4.985,0.614,-3.3560000000000003,7.777,-0.208,55.657,11.197,0.052
spec-55915-F5591506_sp08-104,164.29757306243,48.05100516649,831836454003334784,4852.856,475.638,4.975,3.062,-3.719,2.807,-0.899,1.945,4.58,-0.379
spec-57159-HD123751N041718M01_sp05-176,188.3241045534,3.52106624948,3706788743338742144,5912.658,233.756,2.881,2.468,-3.069,0.5379999999999999,0.3389999999999999,4.954,10.544,-0.213

